Thermal inflation, baryogenesis and axions

In a previous paper, we proposed a simple extension of the Minimal Supersymmetric Standard Model which gives rise to thermal inflation and baryogenesis in a natural and remarkably consistent way. In this paper, we consider the $\lambda_\phi = 0$ special case of our model, which is the minimal way to incorporate a Peccei-Quinn symmetry. The axino/flatino becomes the lightest supersymmetric particle with $m_\axino \sim 1$ to $10 \GeV$ and is typically over-produced during the flaton decay. Interestingly though, the dark matter abundance is minimized for $m_\axino \sim 1 \GeV$, $f_a \sim 10^{11}$ to $10^{12} \GeV$ and $|\mu| \sim 400 \GeV$ to $2 \TeV$ at an abundance coincident with the observed abundance and with significant amounts of both axions and axinos. Futhermore, for these values the baryon abundance naturally matches the observed abundance.

==> data/BBN.dat <==
1.0414 2.1851
1.0489 2.1643
1.0564 2.1474
1.0639 2.1335
1.0715 2.1217
1.0790 2.1118
1.0865 2.1033
1.0940 2.0960
1.1015 2.0898
1.1090 2.0844
1.1166 2.0798
1.1241 2.0759
1.1316 2.0725
1.1391 2.0697
1.1466 2.0673
1.1541 2.0653
1.1617 2.0637
1.1692 2.0624
1.1767 2.0614
1.1842 2.0607
1.1917 2.0602
1.1992 2.0600
1.2068 2.0600
1.2143 2.0602
1.2218 2.0606
1.2293 2.0611
1.2368 2.0618
1.2443 2.0626
1.2519 2.0636
1.2594 2.0647
1.2669 2.0659
1.2744 2.0672
1.2819 2.0686
1.2894 2.0701
1.2970 2.0717
1.3045 2.0734
1.3120 2.0751
1.3195 2.0769
1.3270 2.0788
1.3345 2.0808
1.3420 2.0828
1.3496 2.0849
1.3571 2.0870
1.3646 2.0892
1.3721 2.0914
1.3796 2.0937
1.3871 2.0960
1.3947 2.0983
1.4022 2.1007
1.4097 2.1031
1.4172 2.1055
1.4247 2.1080
1.4322 2.1105
1.4398 2.1130
1.4473 2.1155
1.4548 2.1181
1.4623 2.1206
1.4698 2.1232
1.4773 2.1258
1.4849 2.1284
1.4924 2.1310
1.4999 2.1336
1.5074 2.1362
1.5149 2.1389
1.5224 2.1415
1.5300 2.1441
1.5375 2.1467
1.5450 2.1493
1.5525 2.1520
1.5600 2.1546
1.5675 2.1572
1.5751 2.1598
1.5826 2.1623
1.5901 2.1649
1.5976 2.1674
1.6051 2.1700
1.6126 2.1725
1.6202 2.1750
1.6277 2.1774
1.6352 2.1798
1.6427 2.1823
1.6502 2.1846
1.6577 2.1870
1.6653 2.1893
1.6728 2.1916
1.6803 2.1938
1.6878 2.1960
1.6953 2.1981
1.7028 2.2002
1.7104 2.2022
1.7179 2.2042
1.7254 2.2061
1.7329 2.2080
1.7404 2.2098
1.7479 2.2115
1.7555 2.2132
1.7630 2.2147
1.7705 2.2162
1.7780 2.2176
1.7855 2.2189
1.7930 2.2201
1.8006 2.2212
1.8081 2.2222
1.8156 2.2230
1.8231 2.2238
1.8306 2.2244
1.8381 2.2248
1.8457 2.2251
1.8532 2.2252
1.8607 2.2251
1.8682 2.2248
1.8757 2.2243
1.8832 2.2236
1.8907 2.2227
1.8983 2.2215
1.9058 2.2200
1.9133 2.2181
1.9208 2.2160
1.9283 2.2135
1.9358 2.2105
1.9434 2.2071
1.9509 2.2033
1.9584 2.1988
1.9659 2.1938
1.9734 2.1880
1.9809 2.1815
1.9885 2.1741
1.9960 2.1656
2.0035 2.1560
2.0110 2.1450
2.0185 2.1323
2.0260 2.1177
2.0336 2.1006
2.0411 2.0805
2.0486 2.0564
2.0561 2.0270
2.0636 1.9902
2.0711 1.9420
2.0787 1.8745
2.0862 1.7667
2.0937 1.5125
2.1012 1.5830
2.1087 1.8100
2.1162 1.9244
2.1238 2.0033
2.1313 2.0645
2.1388 2.1150
2.1463 2.1585
2.1538 2.1969
2.1613 2.2315
2.1689 2.2631
2.1764 2.2924
2.1839 2.3198
2.1914 2.3455
2.1989 2.3699
2.2064 2.3932
2.2140 2.4154
2.2215 2.4367
2.2290 2.4573
2.2365 2.4772
2.2440 2.4965
2.2515 2.5153
2.2591 2.5335
2.2666 2.5514
2.2741 2.5688
2.2816 2.5858
2.2891 2.6025
2.2966 2.6189
2.3042 2.6350
2.3117 2.6508
2.3192 2.6664
2.3267 2.6818
2.3342 2.6969
2.3417 2.7119
2.3493 2.7267
2.3568 2.7413
2.3643 2.7557
2.3718 2.7700
2.3793 2.7842
2.3868 2.7982
2.3944 2.8121
2.4019 2.5169
2.4094 2.4701
2.4169 2.4521
2.4244 2.4429
2.4319 2.4381
2.4394 2.4360
2.4470 2.4356
2.4545 2.4364
2.4620 2.4382
2.4695 2.4406
2.4770 2.4437
2.4845 2.4473
2.4921 2.4512
2.4996 2.4555
2.5071 2.4600
2.5146 2.4648
2.5221 2.4699
2.5296 2.4751
2.5372 2.4805
2.5447 2.4860
2.5522 2.4917
2.5597 2.4975
2.5672 2.5033
2.5747 2.5093
2.5823 2.5154
2.5898 2.5216
2.5973 2.5279
2.6048 2.5342
2.6123 2.5406
2.6198 2.5470
2.6274 2.5535
2.6349 2.5601
2.6424 2.5667
2.6499 2.5733
2.6574 2.5800
2.6649 2.5867
2.6725 2.5935
2.6800 2.6003
2.6875 2.6071
2.6950 2.6140
2.7025 2.6209
2.7100 2.6278
2.7176 2.6348
2.7251 2.6418
2.7326 2.6488
2.7401 2.6558
2.7476 2.6628
2.7551 2.6699
2.7627 2.6770
2.7702 2.6841
2.7777 2.6912
2.7852 2.6983
2.7927 2.7055
2.8002 2.7126
2.8078 2.7198
2.8153 2.7270
2.8228 2.7342
2.8303 2.7414
2.8378 2.7486
2.8453 2.7559
2.8529 2.7631
2.8604 2.7704
2.8679 2.7777
2.8754 2.7849
2.8829 2.7922
2.8904 2.7995
2.8980 2.8068
2.9055 2.8142
2.9130 2.8215
2.9205 2.8288
2.9280 2.8361
2.9355 2.8435
2.9431 2.8508
2.9506 2.8582
2.9581 2.8655
2.9656 2.8729
2.9731 2.8803
2.9806 2.8877
2.9881 2.8950
2.9957 2.9024


==> data/F_axino.dat <==
-1.00  -6.2724
-0.98  -6.1326
-0.96  -5.9929
-0.94  -5.8532
-0.92  -5.7135
-0.90  -5.5739
-0.88  -5.4344
-0.86  -5.2950
-0.84  -5.1557
-0.82  -5.0166
-0.80  -4.8776
-0.78  -4.7388
-0.76  -4.6003
-0.74  -4.4620
-0.72  -4.3240
-0.70  -4.1864
-0.68  -4.0492
-0.66  -3.9125
-0.64  -3.7764
-0.62  -3.6410
-0.60  -3.5063
-0.58  -3.3724
-0.56  -3.2395
-0.54  -3.1077
-0.52  -2.9771
-0.50  -2.8478
-0.48  -2.7199
-0.46  -2.5937
-0.44  -2.4691
-0.42  -2.3463
-0.40  -2.2256
-0.38  -2.1069
-0.36  -1.9905
-0.34  -1.8763
-0.32  -1.7647
-0.30  -1.6555
-0.28  -1.5489
-0.26  -1.4451
-0.24  -1.3440
-0.22  -1.2457
-0.20  -1.1503
-0.18  -1.0577
-0.16  -0.9681
-0.14  -0.8815
-0.12  -0.7978
-0.10  -0.7170
-0.08  -0.6392
-0.06  -0.5643
-0.04  -0.4923
-0.02  -0.4232
 0.00  -0.3569
 0.02  -0.2934
 0.04  -0.2327
 0.06  -0.1747
 0.08  -0.1193
 0.10  -0.0665
 0.12  -0.0162
 0.14   0.0316
 0.16   0.0770
 0.18   0.1201
 0.20   0.1609
 0.22   0.1995
 0.24   0.2360
 0.26   0.2704
 0.28   0.3029
 0.30   0.3335
 0.32   0.3623
 0.34   0.3893
 0.36   0.4146
 0.38   0.4384
 0.40   0.4606
 0.42   0.4814
 0.44   0.5007
 0.46   0.5188
 0.48   0.5356
 0.50   0.5513
 0.52   0.5658
 0.54   0.5793
 0.56   0.5918
 0.58   0.6034
 0.60   0.6141
 0.62   0.6240
 0.64   0.6331
 0.66   0.6416
 0.68   0.6493
 0.70   0.6565
 0.72   0.6631
 0.74   0.6691
 0.76   0.6747
 0.78   0.6798
 0.80   0.6844
 0.82   0.6887
 0.84   0.6927
 0.86   0.6963
 0.88   0.6996
 0.90   0.7026
 0.92   0.7053
 0.94   0.7079
 0.96   0.7102
 0.98   0.7123
 1.00   0.7142

==> data/F_axion.dat <==
-3.1388 	5.9923 
-3.1337 	5.9823 
-3.1285 	5.9721 
-3.1233 	5.9618 
-3.1179 	5.9514 
-3.1126 	5.9408 
-3.1071 	5.9301 
-3.1015 	5.9192 
-3.0959 	5.9082 
-3.0902 	5.8970 
-3.0844 	5.8857 
-3.0786 	5.8741 
-3.0726 	5.8625 
-3.0666 	5.8506 
-3.0604 	5.8386 
-3.0542 	5.8265 
-3.0479 	5.8141 
-3.0416 	5.8016 
-3.0351 	5.7889 
-3.0286 	5.7761 
-3.0219 	5.7631 
-3.0152 	5.7499 
-3.0084 	5.7365 
-3.0014 	5.7229 
-2.9957 	5.7092 
-2.9872 	5.6953 
-2.9788 	5.6812 
-2.9747 	5.6670 
-2.9666 	5.6526 
-2.9586 	5.6380 
-2.9508 	5.6232 
-2.9431 	5.6083 
-2.9355 	5.5932 
-2.9281 	5.5779 
-2.9208 	5.5625 
-2.9101 	5.5469 
-2.9031 	5.5311 
-2.8962 	5.5152 
-2.8861 	5.4992 
-2.8794 	5.4829 
-2.8697 	5.4666 
-2.8633 	5.4501 
-2.8539 	5.4334 
-2.8447 	5.4166 
-2.8356 	5.3997 
-2.8268 	5.3826 
-2.8182 	5.3654 
-2.8097 	5.3481 
-2.8013 	5.3306 
-2.7932 	5.3130 
-2.7825 	5.2953 
-2.7747 	5.2775 
-2.7645 	5.2596 
-2.7570 	5.2415 
-2.7471 	5.2234 
-2.7375 	5.2051 
-2.7282 	5.1868 
-2.7190 	5.1683 
-2.7100 	5.1498 
-2.6990 	5.1312 
-2.6904 	5.1124 
-2.6799 	5.0936 
-2.6716 	5.0747 
-2.6615 	5.0558 
-2.6517 	5.0367 
-2.6421 	5.0176 
-2.6326 	4.9984 
-2.6216 	4.9792 
-2.6126 	4.9599 
-2.6021 	4.9405 
-2.5918 	4.9211 
-2.5834 	4.9016 
-2.5719 	4.8820 
-2.5622 	4.8624 
-2.5528 	4.8427 
-2.5421 	4.8230 
-2.5331 	4.8033 
-2.5229 	4.7835 
-2.5129 	4.7636 
-2.5017 	4.7438 
-2.4921 	4.7238 
-2.4815 	4.7039 
-2.4711 	4.6839 
-2.4609 	4.6638 
-2.4510 	4.6438 
-2.4413 	4.6237 
-2.4306 	4.6035 
-2.4202 	4.5834 
-2.4101 	4.5632 
-2.4001 	4.5430 
-2.3893 	4.5227 
-2.3788 	4.5024 
-2.3686 	4.4821 
-2.3585 	4.4618 
-2.3478 	4.4415 
-2.3372 	4.4211 
-2.3270 	4.4008 
-2.3170 	4.3804 
-2.3063 	4.3600 
-2.2958 	4.3395 
-2.2857 	4.3191 
-2.2749 	4.2986 
-2.2644 	4.2781 
-2.2541 	4.2577 
-2.2441 	4.2372 
-2.2336 	4.2166 
-2.2226 	4.1961 
-2.2125 	4.1756 
-2.2020 	4.1550 
-2.1911 	4.1344 
-2.1811 	4.1139 
-2.1707 	4.0933 
-2.1599 	4.0727 
-2.1494 	4.0521 
-2.1391 	4.0315 
-2.1284 	4.0109 
-2.1180 	3.9902 
-2.1073 	3.9696 
-2.0969 	3.9490 
-2.0862 	3.9283 
-2.0757 	3.9077 
-2.0655 	3.8870 
-2.0545 	3.8664 
-2.0443 	3.8457 
-2.0339 	3.8250 
-2.0232 	3.8043 
-2.0123 	3.7836 
-2.0022 	3.7630 
-1.9914 	3.7423 
-1.9809 	3.7216 
-1.9702 	3.7009 
-1.9598 	3.6802 
-1.9492 	3.6594 
-1.9385 	3.6387 
-1.9281 	3.6180 
-1.9176 	3.5973 
-1.9069 	3.5766 
-1.8965 	3.5559 
-1.8857 	3.5351 
-1.8752 	3.5144 
-1.8645 	3.4937 
-1.8542 	3.4729 
-1.8435 	3.4522 
-1.8330 	3.4315 
-1.8225 	3.4107 
-1.8119 	3.3900 
-1.8013 	3.3692 
-1.7908 	3.3485 
-1.7802 	3.3277 
-1.7696 	3.3070 
-1.7662 	3.3008 
-1.7660 	3.3002 
-1.7657 	3.2995 
-1.7652 	3.2988 
-1.7650 	3.2981 
-1.7645 	3.2973 
-1.7642 	3.2965 
-1.7637 	3.2957 
-1.7632 	3.2948 
-1.7627 	3.2939 
-1.7622 	3.2929 
-1.7617 	3.2919 
-1.7612 	3.2909 
-1.7607 	3.2898 
-1.7602 	3.2887 
-1.7595 	3.2875 
-1.7590 	3.2863 
-1.7582 	3.2850 
-1.7577 	3.2837 
-1.7570 	3.2823 
-1.7562 	3.2809 
-1.7555 	3.2794 
-1.7547 	3.2778 
-1.7537 	3.2762 
-1.7530 	3.2746 
-1.7520 	3.2728 
-1.7510 	3.2710 
-1.7503 	3.2692 
-1.7491 	3.2672 
-1.7481 	3.2652 
-1.7471 	3.2632 
-1.7459 	3.2610 
-1.7450 	3.2588 
-1.7438 	3.2565 
-1.7426 	3.2541 
-1.7414 	3.2517 
-1.7399 	3.2492 
-1.7387 	3.2465 
-1.7373 	3.2439 
-1.7359 	3.2411 
-1.7345 	3.2382 
-1.7328 	3.2353 
-1.7314 	3.2322 
-1.7298 	3.2291 
-1.7282 	3.2259 
-1.7265 	3.2226 
-1.7247 	3.2193 
-1.7231 	3.2158 
-1.7212 	3.2122 
-1.7192 	3.2086 
-1.7174 	3.2048 
-1.7153 	3.2010 
-1.7135 	3.1971 
-1.7113 	3.1931 
-1.7093 	3.1890 
-1.7071 	3.1848 
-1.7051 	3.1805 
-1.7027 	3.1762 
-1.7005 	3.1717 
-1.6981 	3.1672 
-1.6957 	3.1625 
-1.6934 	3.1578 
-1.6910 	3.1530 
-1.6885 	3.1481 
-1.6859 	3.1431 
-1.6834 	3.1381 
-1.6807 	3.1329 
-1.6780 	3.1277 
-1.6753 	3.1224 
-1.6726 	3.1170 
-1.6698 	3.1115 
-1.6670 	3.1059 
-1.6641 	3.1003 
-1.6611 	3.0946 
-1.6582 	3.0887 
-1.6552 	3.0829 
-1.6521 	3.0769 
-1.6490 	3.0708 
-1.6459 	3.0647 
-1.6428 	3.0585 
-1.6396 	3.0522 
-1.6364 	3.0459 
-1.6330 	3.0394 
-1.6297 	3.0329 
-1.6264 	3.0263 
-1.6229 	3.0197 
-1.6194 	3.0129 
-1.6160 	3.0061 
-1.6124 	2.9992 
-1.6089 	2.9922 
-1.6054 	2.9851 
-1.6017 	2.9779 
-1.5979 	2.9707 
-1.5943 	2.9634 
-1.5904 	2.9560 
-1.5867 	2.9485 
-1.5829 	2.9409 
-1.5789 	2.9332 
-1.5750 	2.9255 
-1.5709 	2.9176 
-1.5669 	2.9097 
-1.5627 	2.9016 
-1.5586 	2.8935 
-1.5544 	2.8852 
-1.5502 	2.8769 
-1.5459 	2.8685 
-1.5415 	2.8599 
-1.5372 	2.8513 
-1.5327 	2.8425 
-1.5281 	2.8336 
-1.5235 	2.8246 
-1.5188 	2.8155 
-1.5141 	2.8063 
-1.5093 	2.7969 
-1.5046 	2.7875 
-1.4996 	2.7779 
-1.4947 	2.7681 
-1.4897 	2.7583 
-1.4845 	2.7483 
-1.4794 	2.7381 
-1.4742 	2.7278 
-1.4688 	2.7174 
-1.4634 	2.7068 
-1.4579 	2.6961 
-1.4525 	2.6852 
-1.4468 	2.6742 
-1.4411 	2.6630 
-1.4353 	2.6517 
-1.4295 	2.6402 
-1.4234 	2.6285 
-1.4175 	2.6166 
-1.4113 	2.6046 
-1.4052 	2.5925 
-1.3988 	2.5801 
-1.3924 	2.5676 
-1.3859 	2.5550 
-1.3794 	2.5421 
-1.3727 	2.5291 
-1.3660 	2.5159 
-1.3592 	2.5025 
-1.3523 	2.4890 
-1.3453 	2.4752 
-1.3383 	2.4613 
-1.3311 	2.4473 
-1.3238 	2.4330 
-1.3164 	2.4186 
-1.3090 	2.4040 
-1.3015 	2.3893 
-1.2939 	2.3743 
-1.2862 	2.3592 
-1.2784 	2.3440 
-1.2705 	2.3285 
-1.2626 	2.3130 
-1.2545 	2.2972 
-1.2464 	2.2813 
-1.2382 	2.2652 
-1.2300 	2.2490 
-1.2216 	2.2327 
-1.2132 	2.2162 
-1.2047 	2.1995 
-1.1961 	2.1827 
-1.1875 	2.1658 
-1.1787 	2.1487 
-1.1700 	2.1315 
-1.1612 	2.1142 
-1.1522 	2.0967 
-1.1433 	2.0792 
-1.1342 	2.0615 
-1.1252 	2.0437 
-1.1161 	2.0258 
-1.1068 	2.0077 
-1.0976 	1.9896 
-1.0883 	1.9714 
-1.0789 	1.9530 
-1.0695 	1.9346 
-1.0601 	1.9161 
-1.0506 	1.8975 
-1.0410 	1.8788 
-1.0314 	1.8600 
-1.0218 	1.8411 
-1.0121 	1.8222 
-1.0024 	1.8032 
-0.9927 	1.7841 
-0.9829 	1.7649 
-0.9731 	1.7457 
-0.9632 	1.7264 
-0.9533 	1.7071 
-0.9434 	1.6877 
-0.9335 	1.6682 
-0.9235 	1.6487 
-0.9135 	1.6292 
-0.9035 	1.6096 
-0.8934 	1.5899 
-0.8834 	1.5702 
-0.8733 	1.5505 
-0.8632 	1.5307 
-0.8530 	1.5109 
-0.8428 	1.4911 
-0.8327 	1.4712 
-0.8225 	1.4513 
-0.8123 	1.4313 
-0.8020 	1.4114 
-0.7918 	1.3914 
-0.7815 	1.3714 
-0.7712 	1.3513 
-0.7609 	1.3313 
-0.7506 	1.3112 
-0.7403 	1.2912 
-0.7300 	1.2711 
-0.7196 	1.2510 
-0.7093 	1.2309 
-0.6989 	1.2107 
-0.6885 	1.1906 
-0.6781 	1.1705 
-0.6677 	1.1504 
-0.6573 	1.1303 
-0.6469 	1.1101 
-0.6365 	1.0900 
-0.6260 	1.0699 
-0.6156 	1.0498 
-0.6051 	1.0298 
-0.5947 	1.0097 
-0.5842 	0.9897 
-0.5737 	0.9697 
-0.5633 	0.9497 
-0.5528 	0.9297 
-0.5423 	0.9098 
-0.5318 	0.8899 
-0.5213 	0.8701 
-0.5108 	0.8502 
-0.5003 	0.8305 
-0.4898 	0.8108 
-0.4793 	0.7911 
-0.4688 	0.7715 
-0.4583 	0.7520 
-0.4477 	0.7326 
-0.4372 	0.7132 
-0.4267 	0.6939 
-0.4161 	0.6747 
-0.4056 	0.6556 
-0.3951 	0.6366 
-0.3845 	0.6177 
-0.3740 	0.5989 
-0.3634 	0.5803 
-0.3529 	0.5618 
-0.3423 	0.5434 
-0.3318 	0.5252 
-0.3212 	0.5072 
-0.3106 	0.4893 
-0.3001 	0.4716 
-0.2895 	0.4541 
-0.2790 	0.4368 
-0.2684 	0.4197 
-0.2578 	0.4028 
-0.2473 	0.3862 
-0.2367 	0.3698 
-0.2261 	0.3537 
-0.2156 	0.3379 
-0.2050 	0.3223 
-0.1944 	0.3071 
-0.1838 	0.2921 
-0.1733 	0.2775 
-0.1627 	0.2632 
-0.1521 	0.2493 
-0.1415 	0.2357 
-0.1309 	0.2225 
-0.1204 	0.2097 
-0.1098 	0.1972 
-0.0992 	0.1852 
-0.0886 	0.1735 
-0.0780 	0.1623 
-0.0674 	0.1515 
-0.0569 	0.1411 
-0.0463 	0.1311 
-0.0357 	0.1216 
-0.0251 	0.1125 
-0.0145 	0.1038 
-0.0039 	0.0956 
0.0067 	0.0878 
0.0172 	0.0804 
0.0278 	0.0734 
0.0384 	0.0669 
0.0490 	0.0607 
0.0596 	0.0550 
0.0702 	0.0496 
0.0808 	0.0446 
0.0914 	0.0400 
0.1020 	0.0357 
0.1126 	0.0318 
0.1231 	0.0282 
0.1337 	0.0248 
0.1443 	0.0218 
0.1549 	0.0191 
0.1655 	0.0166 
0.1761 	0.0144 
0.1867 	0.0124 
0.1973 	0.0106 
0.2079 	0.0091 
0.2185 	0.0077 
0.2291 	0.0064 
0.2397 	0.0054 
0.2503 	0.0045 
0.2609 	0.0037 
0.2714 	0.0030 
0.2820 	0.0024 
0.2926 	0.0019 
0.3032 	0.0015 
0.3138 	0.0012 
0.3244 	0.0009 
0.3350 	0.0007 
0.3456 	0.0005 
0.3562 	0.0004 
0.3668 	0.0003 
0.3774 	0.0002 
0.3880 	0.0002 
0.3986 	0.0001 
0.4092 	0.0001 
0.4198 	0.0001 
0.4304 	0.0000 
0.4410 	0.0000 
0.4516 	0.0000 
0.4622 	0.0000 
0.4728 	0.0000 
0.4833 	0.0000 
0.4939 	0.0000 
0.5045 	0.0000 
0.5151 	0.0000 
0.5257 	0.0000 
0.5363 	0.0000 
0.5469 	0.0000 
0.5575 	0.0000 
0.5681 	0.0000 
0.5787 	0.0000 
0.5893 	0.0000 
0.5999 	0.0000 
0.6105 	0.0000 
0.6211 	0.0000 
0.6317 	0.0000 
0.6423 	0.0000 
0.6529 	0.0000 
0.6635 	0.0000 
0.6741 	0.0000 
0.6847 	0.0000 
0.6953 	0.0000 
0.7059 	0.0000 
0.7165 	0.0000 
0.7271 	0.0000 
0.7377 	0.0000 
0.7483 	0.0000 
0.7588 	0.0000 
0.7694 	0.0000 
0.7800 	0.0000 
0.7906 	0.0000 
0.8012 	0.0000 
0.8118 	0.0000 
0.8224 	0.0000 
0.8330 	0.0000 
0.8436 	0.0000 
0.8542 	0.0000 
0.8648 	0.0000 
0.8754 	0.0000 
0.8860 	0.0000 
0.8966 	0.0000 
0.9072 	0.0000 
0.9178 	0.0000 
0.9284 	0.0000 
0.9390 	0.0000 
0.9496 	0.0000 
0.9602 	0.0000 
0.9708 	0.0000 
0.9814 	0.0000 
0.9920 	0.0000 
1.0026 	0.0000 
1.0132 	0.0000 
1.0238 	0.0000 
1.0344 	0.0000 
1.0450 	0.0000 
1.0555 	0.0000 
1.0661 	0.0000 
1.0767 	0.0000 
1.0873 	0.0000 
1.0979 	0.0000 
1.1085 	0.0000 
1.1191 	0.0000 
1.1297 	0.0000 
1.1403 	0.0000 
1.1509 	0.0000 
1.1615 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1647 	0.0000 
1.1648 	0.0000 
1.1648 	0.0000 
1.1648 	0.0000 
1.1648 	0.0000 
1.1648 	0.0000 
1.1648 	0.0000 
1.1648 	0.0000 
1.1648 	0.0000 
1.1648 	0.0000 
1.1648 	0.0000 
1.1648 	0.0000 
1.1648 	0.0000 
1.1648 	0.0000 
1.1648 	0.0000 
1.1648 	0.0000 
1.1649 	0.0000 
1.1649 	0.0000 
1.1649 	0.0000 
1.1649 	0.0000 
1.1649 	0.0000 
1.1649 	0.0000 
1.1649 	0.0000 
1.1649 	0.0000 
1.1649 	0.0000 
1.1650 	0.0000 
1.1650 	0.0000 
1.1650 	0.0000 
1.1650 	0.0000 
1.1650 	0.0000 
1.1650 	0.0000 
1.1651 	0.0000 
1.1651 	0.0000 
1.1651 	0.0000 
1.1651 	0.0000 
1.1651 	0.0000 
1.1652 	0.0000 
1.1652 	0.0000 
1.1652 	0.0000 
1.1653 	0.0000 
1.1653 	0.0000 
1.1653 	0.0000 
1.1653 	0.0000 
1.1654 	0.0000 
1.1654 	0.0000 
1.1655 	0.0000 
1.1655 	0.0000 
1.1655 	0.0000 
1.1656 	0.0000 
1.1656 	0.0000 
1.1657 	0.0000 
1.1657 	0.0000 
1.1658 	0.0000 
1.1658 	0.0000 
1.1659 	0.0000 
1.1660 	0.0000 
1.1660 	0.0000 
1.1661 	0.0000 
1.1662 	0.0000 
1.1662 	0.0000 
1.1663 	0.0000 
1.1664 	0.0000 
1.1665 	0.0000 
1.1666 	0.0000 
1.1667 	0.0000 
1.1667 	0.0000 
1.1669 	0.0000 
1.1670 	0.0000 
1.1671 	0.0000 
1.1672 	0.0000 
1.1673 	0.0000 
1.1674 	0.0000 
1.1676 	0.0000 
1.1677 	0.0000 
1.1679 	0.0000 
1.1680 	0.0000 
1.1682 	0.0000 
1.1684 	0.0000 
1.1686 	0.0000 
1.1687 	0.0000 
1.1689 	0.0000 
1.1691 	0.0000 
1.1694 	0.0000 
1.1696 	0.0000 
1.1698 	0.0000 
1.1701 	0.0000 
1.1703 	0.0000 
1.1706 	0.0000 
1.1709 	0.0000 
1.1712 	0.0000 
1.1715 	0.0000 
1.1718 	0.0000 
1.1722 	0.0000 
1.1725 	0.0000 
1.1729 	0.0000 
1.1733 	0.0000 
1.1737 	0.0000 
1.1741 	0.0000 
1.1746 	0.0000 
1.1750 	0.0000 
1.1755 	0.0000 
1.1760 	0.0000 
1.1765 	0.0000 
1.1771 	0.0000 
1.1777 	0.0000 
1.1782 	0.0000 
1.1789 	0.0000 
1.1795 	0.0000 
1.1802 	0.0000 
1.1809 	0.0000 
1.1816 	0.0000 
1.1824 	0.0000 
1.1831 	0.0000 
1.1840 	0.0000 
1.1848 	0.0000 
1.1857 	0.0000 
1.1866 	0.0000 
1.1875 	0.0000 
1.1885 	0.0000 
1.1895 	0.0000 
1.1906 	0.0000 
1.1917 	0.0000 
1.1928 	0.0000 
1.1939 	0.0000 
1.1951 	0.0000 
1.1964 	0.0000 
1.1977 	0.0000 
1.1990 	0.0000 
1.2003 	0.0000 
1.2018 	0.0000 
1.2032 	0.0000 
1.2047 	0.0000 
1.2062 	0.0000 
1.2078 	0.0000 
1.2094 	0.0000 
1.2111 	0.0000 
1.2128 	0.0000 
1.2146 	0.0000 
1.2164 	0.0000 
1.2182 	0.0000 
1.2201 	0.0000 
1.2221 	0.0000 
1.2241 	0.0000 
1.2261 	0.0000 
1.2282 	0.0000 
1.2303 	0.0000 
1.2325 	0.0000 
1.2347 	0.0000 
1.2370 	0.0000 
1.2393 	0.0000 
1.2416 	0.0000 
1.2440 	0.0000 
1.2465 	0.0000 
1.2489 	0.0000 
1.2515 	0.0000 
1.2540 	0.0000 
1.2567 	0.0000 
1.2593 	0.0000 
1.2620 	0.0000 
1.2648 	0.0000 
1.2676 	0.0000 
1.2704 	0.0000 
1.2733 	0.0000 
1.2762 	0.0000 
1.2791 	0.0000 
1.2821 	0.0000 
1.2852 	0.0000 
1.2882 	0.0000 
1.2913 	0.0000 
1.2945 	0.0000 
1.2977 	0.0000 
1.3009 	0.0000 
1.3042 	0.0000 
1.3075 	0.0000 
1.3109 	0.0000 
1.3143 	0.0000 
1.3177 	0.0000 
1.3212 	0.0000 
1.3247 	0.0000 
1.3283 	0.0000 
1.3319 	0.0000 
1.3355 	0.0000 
1.3392 	0.0000 
1.3429 	0.0000 
1.3467 	0.0000 
1.3505 	0.0000 
1.3544 	0.0000 
1.3583 	0.0000 
1.3622 	0.0000 
1.3662 	0.0000 
1.3702 	0.0000 
1.3743 	0.0000 
1.3785 	0.0000 
1.3827 	0.0000 
1.3869 	0.0000 
1.3912 	0.0000 
1.3955 	0.0000 
1.3999 	0.0000 
1.4044 	0.0000 
1.4089 	0.0000 
1.4135 	0.0000 
1.4181 	0.0000 
1.4228 	0.0000 
1.4276 	0.0000 
1.4324 	0.0000 
1.4373 	0.0000 
1.4422 	0.0000 
1.4473 	0.0000 
1.4523 	0.0000 
1.4575 	0.0000 
1.4627 	0.0000 
1.4680 	0.0000 
1.4734 	0.0000 
1.4789 	0.0000 
1.4844 	0.0000 
1.4900 	0.0000 
1.4957 	0.0000 
1.5015 	0.0000 
1.5073 	0.0000 
1.5132 	0.0000 
1.5193 	0.0000 
1.5254 	0.0000 
1.5316 	0.0000 
1.5378 	0.0000 
1.5442 	0.0000 
1.5506 	0.0000 
1.5572 	0.0000 
1.5638 	0.0000 
1.5705 	0.0000 
1.5773 	0.0000 
1.5842 	0.0000 
1.5912 	0.0000 
1.5983 	0.0000 
1.6054 	0.0000 
1.6127 	0.0000 
1.6200 	0.0000 
1.6274 	0.0000 
1.6349 	0.0000 
1.6425 	0.0000 
1.6502 	0.0000 
1.6580 	0.0000 
1.6658 	0.0000 
1.6738 	0.0000 
1.6818 	0.0000 
1.6899 	0.0000 
1.6981 	0.0000 
1.7063 	0.0000 
1.7146 	0.0000 
1.7231 	0.0000 
1.7315 	0.0000 
1.7401 	0.0000 
1.7487 	0.0000 
1.7574 	0.0000 
1.7662 	0.0000 
1.7750 	0.0000 
1.7839 	0.0000 
1.7928 	0.0000 
1.8019 	0.0000 
1.8109 	0.0000 
1.8201 	0.0000 
1.8292 	0.0000 
1.8385 	0.0000 
1.8478 	0.0000 
1.8571 	0.0000 
1.8665 	0.0000 
1.8760 	0.0000 
1.8855 	0.0000 
1.8950 	0.0000 
1.9046 	0.0000 
1.9142 	0.0000 
1.9239 	0.0000 
1.9336 	0.0000 
1.9433 	0.0000 
1.9531 	0.0000 
1.9629 	0.0000 
1.9727 	0.0000 
1.9826 	0.0000 
1.9925 	0.0000 
2.0025 	0.0000 
2.0124 	0.0000 
2.0224 	0.0000 
2.0324 	0.0000 
2.0425 	0.0000 
2.0525 	0.0000 
2.0626 	0.0000 
2.0728 	0.0000 
2.0829 	0.0000 
2.0930 	0.0000 
2.1032 	0.0000 
2.1134 	0.0000 
2.1236 	0.0000 
2.1339 	0.0000 
2.1441 	0.0000 
2.1544 	0.0000 
2.1647 	0.0000 
2.1749 	0.0000 
2.1853 	0.0000 
2.1956 	0.0000 
2.2059 	0.0000 
2.2163 	0.0000 
2.2266 	0.0000 
2.2370 	0.0000 
2.2474 	0.0000 
2.2577 	0.0000 
2.2681 	0.0000 
2.2785 	0.0000 
2.2890 	0.0000 
2.2994 	0.0000 
2.3098 	0.0000 
2.3203 	0.0000 
2.3307 	0.0000 
2.3412 	0.0000 
2.3516 	0.0000 
2.3621 	0.0000 
2.3726 	0.0000 
2.3830 	0.0000 
2.3935 	0.0000 
2.4040 	0.0000 
2.4145 	0.0000 
2.4250 	0.0000 
2.4355 	0.0000 
2.4460 	0.0000 
2.4565 	0.0000 
2.4671 	0.0000 
2.4776 	0.0000 
2.4881 	0.0000 
2.4986 	0.0000 
2.5092 	0.0000 
2.5197 	0.0000 
2.5302 	0.0000 
2.5408 	0.0000 
2.5513 	0.0000 
2.5619 	0.0000 
2.5724 	0.0000 
2.5830 	0.0000 
2.5935 	0.0000 
2.6041 	0.0000 
2.6146 	0.0000 
2.6252 	0.0000 
2.6357 	0.0000 
2.6463 	0.0000 
2.6569 	0.0000 
2.6674 	0.0000 
2.6780 	0.0000 
2.6886 	0.0000 
2.6991 	0.0000 
2.7097 	0.0000 
2.7203 	0.0000 
2.7308 	0.0000 
2.7414 	0.0000 
2.7520 	0.0000 
2.7626 	0.0000 
2.7731 	0.0000 
2.7837 	0.0000 
2.7943 	0.0000 
2.8049 	0.0000 
2.8155 	0.0000 
2.8260 	0.0000 
2.8366 	0.0000 
2.8472 	0.0000 
2.8578 	0.0000 
2.8684 	0.0000 
2.8790 	0.0000 
2.8895 	0.0000 
2.9001 	0.0000 
2.9107 	0.0000 
2.9213 	0.0000 
2.9319 	0.0000 
2.9425 	0.0000 
2.9531 	0.0000 
2.9637 	0.0000 
2.9742 	0.0000 
2.9848 	0.0000 
2.9954 	0.0000 
3.0060 	0.0000 
3.0166 	0.0000 
3.0272 	0.0000 
3.0378 	0.0000 
3.0484 	0.0000 
3.0590 	0.0000 
3.0696 	0.0000 
3.0801 	0.0000 
3.0907 	0.0000 
3.1013 	0.0000 
3.1119 	0.0000 
3.1225 	0.0000 
3.1331 	0.0000 
3.1437 	0.0000 
3.1543 	0.0000 


==> data/Gamma_a.dat <==
-1.0400 -3.9818
-0.9986 -4.1979
-0.9607 -4.2842
-0.9260 -4.3186
-0.8938 -4.3272
-0.8639 -4.3215
-0.8358 -4.3074
-0.8095 -4.2884
-0.7847 -4.2664
-0.7612 -4.2427
-0.7389 -4.2180
-0.7177 -4.1929
-0.6975 -4.1679
-0.6782 -4.1431
-0.6597 -4.1186
-0.6420 -4.0947
-0.6250 -4.0714
-0.6086 -4.0488
-0.5928 -4.0268
-0.5775 -4.0055
-0.5628 -3.9849
-0.5486 -3.9651
-0.5348 -3.9460
-0.5214 -3.9275
-0.5085 -3.9098
-0.4959 -3.8928
-0.4836 -3.8764
-0.4717 -3.8607
-0.4602 -3.8457
-0.4489 -3.8314
-0.4379 -3.8176
-0.4272 -3.8046
-0.4167 -3.7921
-0.4065 -3.7803
-0.3965 -3.7690
-0.3867 -3.7584
-0.3772 -3.7483
-0.3678 -3.7389
-0.3587 -3.7300
-0.3497 -3.7217
-0.3410 -3.7140
-0.3324 -3.7069
-0.3239 -3.7003
-0.3157 -3.6944
-0.3075 -3.6889
-0.2996 -3.6841
-0.2917 -3.6798
-0.2841 -3.6762
-0.2765 -3.6731
-0.2691 -3.6705
-0.2618 -3.6686
-0.2546 -3.6673
-0.2475 -3.6666
-0.2406 -3.6665
-0.2338 -3.6670
-0.2270 -3.6682
-0.2204 -3.6700
-0.2139 -3.6725
-0.2074 -3.6757
-0.2011 -3.6796
-0.1948 -3.6842
-0.1887 -3.6895
-0.1826 -3.6956
-0.1766 -3.7025
-0.1707 -3.7103
-0.1649 -3.7189
-0.1591 -3.7284
-0.1534 -3.7388
-0.1478 -3.7502
-0.1423 -3.7626
-0.1368 -3.7761
-0.1315 -3.7908
-0.1261 -3.8066
-0.1209 -3.8238
-0.1157 -3.8423
-0.1105 -3.8623
-0.1054 -3.8838
-0.1004 -3.9071
-0.0955 -3.9321
-0.0905 -3.9592
-0.0857 -3.9884
-0.0809 -4.0200
-0.0762 -4.0543
-0.0715 -4.0914
-0.0668 -4.1318
-0.0622 -4.1759
-0.0577 -4.2242
-0.0532 -4.2773
-0.0487 -4.3359
-0.0443 -4.4011
-0.0399 -4.4741
-0.0356 -4.5567
-0.0313 -4.6510
-0.0271 -4.7605
-0.0229 -4.8901
-0.0187 -5.0476
-0.0146 -5.2467
-0.0106 -5.5143
-0.0065 -5.9174
-0.0025 -6.7292
0.0015 -7.1881
0.0054 -6.0355
0.0093 -5.5472
0.0131 -5.2296
0.0170 -4.9923
0.0208 -4.8018
0.0245 -4.6421
0.0282 -4.5042
0.0319 -4.3825
0.0356 -4.2733
0.0392 -4.1742
0.0428 -4.0833
0.0464 -3.9993
0.0500 -3.9209
0.0535 -3.8476
0.0570 -3.7785
0.0604 -3.7132
0.0639 -3.6512
0.0673 -3.5921
0.0707 -3.5357
0.0740 -3.4817
0.0773 -3.4298
0.0806 -3.3800
0.0839 -3.3319
0.0872 -3.2854
0.0904 -3.2405
0.0936 -3.1970
0.0968 -3.1548
0.0999 -3.1139
0.1031 -3.0741
0.1062 -3.0353
0.1093 -2.9957
0.1124 -2.9626
0.1154 -2.9245
0.1184 -2.8894
0.1214 -2.8539
0.1244 -2.8210
0.1274 -2.7878
0.1303 -2.7570
0.1332 -2.7258
0.1362 -2.6946
0.1390 -2.6635
0.1419 -2.6345
0.1448 -2.6055
0.1476 -2.5768
0.1504 -2.5482
0.1532 -2.5200
0.1560 -2.4935
0.1587 -2.4660
0.1615 -2.4401
0.1642 -2.4134
0.1669 -2.3883
0.1696 -2.3625
0.1722 -2.3372
0.1749 -2.3134
0.1775 -2.2890
0.1802 -2.2652
0.1828 -2.2411
0.1854 -2.2182
0.1879 -2.1952
0.1905 -2.1726
0.1931 -2.1500
0.1956 -2.1278
0.1981 -2.1057
0.2006 -2.0841
0.2031 -2.0630
0.2056 -2.0419
0.2080 -2.0209
0.2105 -2.0004
0.2129 -1.9796
0.2153 -1.9598
0.2177 -1.9397
0.2201 -1.9197
0.2225 -1.9003
0.2249 -1.8807
0.2272 -1.8617
0.2296 -1.8428
0.2319 -1.8239
0.2342 -1.8052
0.2365 -1.7867
0.2388 -1.7685
0.2411 -1.7506
0.2434 -1.7326
0.2456 -1.7149
0.2479 -1.6975
0.2501 -1.6801
0.2523 -1.6627
0.2545 -1.6457
0.2567 -1.6287
0.2589 -1.6121
0.2611 -1.5955
0.2633 -1.5791
0.2654 -1.5629
0.2676 -1.5467
0.2697 -1.5308
0.2718 -1.5150
0.2739 -1.4995
0.2760 -1.4841
0.2781 -1.4689
0.2802 -1.4540
0.2823 -1.4391
0.2843 -1.4247
0.2864 -1.4106
0.2884 -1.3967
0.2905 -1.3835
0.2925 -1.3710
0.2945 -1.3596
0.2965 -1.3504
0.2985 -1.3466
0.3005 -1.3799
0.3025 -2.3116
0.3045 -2.4737
0.3064 -2.5575
0.3084 -2.6126
0.3103 -2.6536
0.3122 -2.6840
0.3142 -2.7077
0.3161 -2.7282
0.3180 -2.7447
0.3199 -2.7570
0.3218 -2.7696
0.3237 -2.7799
0.3256 -2.7878
0.3274 -2.7959
0.3293 -2.8013
0.3311 -2.8069
0.3330 -2.8097
0.3348 -2.8153
0.3366 -2.8182
0.3385 -2.8182
0.3403 -2.8210
0.3421 -2.8239
0.3439 -2.8239
0.3457 -2.8239
0.3475 -2.8239
0.3492 -2.8239
0.3510 -2.8239
0.3528 -2.8239
0.3545 -2.8239
0.3563 -2.8210
0.3580 -2.8210
0.3597 -2.8210
0.3615 -2.8182
0.3632 -2.8153
0.3649 -2.8153
0.3666 -2.8125
0.3683 -2.8097
0.3700 -2.8097
0.3717 -2.8069
0.3734 -2.8041
0.3750 -2.8013
0.3767 -2.7986
0.3784 -2.7959
0.3800 -2.7932
0.3817 -2.7905
0.3833 -2.7878
0.3849 -2.7825
0.3866 -2.7799
0.3882 -2.7773
0.3898 -2.7747
0.3914 -2.7696
0.3930 -2.7670
0.3946 -2.7645
0.3962 -2.7595
0.3978 -2.7570
0.3994 -2.7520
0.4010 -2.7496
0.4025 -2.7447
0.4041 -2.7423
0.4057 -2.7375
0.4072 -2.7352
0.4088 -2.7305
0.4103 -2.7258
0.4118 -2.7235
0.4134 -2.7190
0.4149 -2.7144
0.4164 -2.7122
0.4179 -2.7077
0.4195 -2.7033
0.4210 -2.6990
0.4225 -2.6946
0.4240 -2.6904
0.4254 -2.6861
0.4269 -2.6840
0.4284 -2.6799
0.4299 -2.6757
0.4314 -2.6716
0.4328 -2.6676
0.4343 -2.6615
0.4357 -2.6576
0.4372 -2.6536
0.4386 -2.6498
0.4401 -2.6459
0.4415 -2.6421
0.4429 -2.6383
0.4444 -2.6326
0.4458 -2.6289
0.4472 -2.6253
0.4486 -2.6198
0.4500 -2.6162
0.4514 -2.6126
0.4528 -2.6073
0.4542 -2.6038
0.4556 -2.6003
0.4570 -2.5952
0.4584 -2.5918
0.4597 -2.5867
0.4611 -2.5834
0.4625 -2.5784
0.4639 -2.5735
0.4652 -2.5702
0.4666 -2.5654
0.4679 -2.5607
0.4693 -2.5575
0.4706 -2.5528
0.4719 -2.5482
0.4733 -2.5436
0.4746 -2.5406
0.4759 -2.5361
0.4773 -2.5317
0.4786 -2.5272
0.4799 -2.5229
0.4812 -2.5186
0.4825 -2.5143
0.4838 -2.5100
0.4851 -2.5058
0.4864 -2.5017
0.4877 -2.4976
0.4890 -2.4935
0.4903 -2.4895
0.4915 -2.4855
0.4928 -2.4815
0.4941 -2.4763
0.4954 -2.4724
0.4966 -2.4685
0.4979 -2.4647
0.4991 -2.4597
0.5004 -2.4559
0.5016 -2.4510
0.5029 -2.4473
0.5041 -2.4437
0.5054 -2.4389
0.5066 -2.4353
0.5078 -2.4306
0.5091 -2.4260
0.5103 -2.4225
0.5115 -2.4179
0.5127 -2.4145
0.5139 -2.4101
0.5152 -2.4056
0.5164 -2.4012
0.5176 -2.3979
0.5188 -2.3936
0.5200 -2.3893
0.5212 -2.3851
0.5224 -2.3809
0.5235 -2.3768
0.5247 -2.3726
0.5259 -2.3686
0.5271 -2.3645
0.5283 -2.3605
0.5294 -2.3565
0.5306 -2.3526
0.5318 -2.3487
0.5329 -2.3449
0.5341 -2.3401
0.5352 -2.3363
0.5364 -2.3325
0.5376 -2.3288
0.5387 -2.3242
0.5398 -2.3206
0.5410 -2.3161
0.5421 -2.3125
0.5433 -2.3080
0.5444 -2.3045
0.5455 -2.3002
0.5466 -2.2967
0.5478 -2.2924
0.5489 -2.2882
0.5500 -2.2848
0.5511 -2.2807
0.5522 -2.2765
0.5533 -2.2725
0.5545 -2.2684
0.5556 -2.2652
0.5567 -2.2612
0.5578 -2.2573
0.5589 -2.2534
0.5599 -2.2495
0.5610 -2.2457
0.5621 -2.2411
0.5632 -2.2373
0.5643 -2.2336
0.5654 -2.2299
0.5664 -2.2262
0.5675 -2.2218
0.5686 -2.2182
0.5697 -2.2147
0.5707 -2.2104
0.5718 -2.2069
0.5728 -2.2027
0.5739 -2.1993
0.5750 -2.1952
0.5760 -2.1918
0.5771 -2.1878
0.5781 -2.1838
0.5792 -2.1805
0.5802 -2.1765
0.5812 -2.1726
0.5823 -2.1688
0.5833 -2.1649
0.5843 -2.1612
0.5854 -2.1574
0.5864 -2.1537
0.5874 -2.1500
0.5885 -2.1463
0.5895 -2.1427
0.5905 -2.1391
0.5915 -2.1355
0.5925 -2.1314
0.5935 -2.1278
0.5945 -2.1244
0.5955 -2.1203
0.5965 -2.1169
0.5976 -2.1129
0.5986 -2.1096
0.5995 -2.1057
0.6005 -2.1024
0.6015 -2.0985
0.6025 -2.0947
0.6035 -2.0915
0.6045 -2.0878
0.6055 -2.0841
0.6065 -2.0804
0.6074 -2.0768
0.6084 -2.0731
0.6094 -2.0696
0.6104 -2.0660
0.6113 -2.0625
0.6123 -2.0590
0.6133 -2.0555
0.6142 -2.0516
0.6152 -2.0482
0.6162 -2.0448
0.6171 -2.0410
0.6181 -2.0376
0.6190 -2.0343
0.6200 -2.0306
0.6209 -2.0269
0.6219 -2.0237
0.6228 -2.0200
0.6238 -2.0164
0.6247 -2.0132
0.6256 -2.0097
0.6266 -2.0061
0.6275 -2.0026
0.6284 -1.9991
0.6294 -1.9957
0.6303 -1.9923
0.6312 -1.9889
0.6322 -1.9855
0.6331 -1.9817
0.6340 -1.9784
0.6349 -1.9751
0.6358 -1.9714
0.6368 -1.9682
0.6377 -1.9650
0.6386 -1.9614
0.6395 -1.9578
0.6404 -1.9547
0.6413 -1.9512
0.6422 -1.9477
0.6431 -1.9446
0.6440 -1.9412
0.6449 -1.9378
0.6458 -1.9344
0.6467 -1.9311
0.6476 -1.9278
0.6485 -1.9245
0.6494 -1.9208
0.6503 -1.9176
0.6511 -1.9144
0.6520 -1.9112
0.6529 -1.9076
0.6538 -1.9045
0.6547 -1.9010
0.6555 -1.8979
0.6564 -1.8945
0.6573 -1.8911
0.6582 -1.8881
0.6590 -1.8847
0.6599 -1.8814
0.6608 -1.8781
0.6616 -1.8748
0.6625 -1.8716
0.6634 -1.8684
0.6642 -1.8652
0.6651 -1.8620
0.6659 -1.8589
0.6668 -1.8554
0.6676 -1.8523
0.6685 -1.8489
0.6693 -1.8459
0.6702 -1.8425
0.6710 -1.8395
0.6719 -1.8362
0.6727 -1.8330
0.6736 -1.8300
0.6744 -1.8268
0.6752 -1.8236
0.6761 -1.8204
0.6769 -1.8173
0.6777 -1.8142
0.6786 -1.8111
0.6794 -1.8077
0.6802 -1.8047
0.6810 -1.8016
0.6819 -1.7983
0.6827 -1.7953
0.6835 -1.7921
0.6843 -1.7891
0.6852 -1.7860
0.6860 -1.7828
0.6868 -1.7796
0.6876 -1.7768
0.6884 -1.7737
0.6892 -1.7706
0.6900 -1.7675
0.6908 -1.7642
0.6917 -1.7612
0.6925 -1.7582
0.6933 -1.7552
0.6941 -1.7520
0.6949 -1.7491
0.6957 -1.7459
0.6965 -1.7430
0.6973 -1.7399
0.6980 -1.7368
0.6988 -1.7340
0.6996 -1.7310
0.7004 -1.7279
0.7012 -1.7249
0.7020 -1.7219
0.7028 -1.7190
0.7036 -1.7158
0.7044 -1.7129
0.7051 -1.7100
0.7059 -1.7069
0.7067 -1.7040
0.7075 -1.7009
0.7083 -1.6981
0.7090 -1.6951
0.7098 -1.6921
0.7106 -1.6891
0.7113 -1.6861
0.7121 -1.6832
0.7129 -1.6803
0.7136 -1.6774
0.7144 -1.6745
0.7152 -1.6716
0.7159 -1.6686
0.7167 -1.6657
0.7175 -1.6627
0.7182 -1.6600
0.7190 -1.6570
0.7197 -1.6540
0.7205 -1.6511
0.7212 -1.6484
0.7220 -1.6455
0.7227 -1.6426
0.7235 -1.6396
0.7242 -1.6368
0.7250 -1.6340
0.7257 -1.6312
0.7265 -1.6282
0.7272 -1.6254
0.7280 -1.6225
0.7287 -1.6198
0.7294 -1.6169
0.7302 -1.6140
0.7309 -1.6112
0.7316 -1.6084
0.7324 -1.6055
0.7331 -1.6028
0.7338 -1.6000
0.7346 -1.5971
0.7353 -1.5943
0.7360 -1.5916
0.7368 -1.5887
0.7375 -1.5859
0.7382 -1.5832
0.7389 -1.5804
0.7397 -1.5776
0.7404 -1.5748
0.7411 -1.5720
0.7418 -1.5693
0.7425 -1.5666
0.7433 -1.5638
0.7440 -1.5610
0.7447 -1.5583
0.7454 -1.5555
0.7461 -1.5528
0.7468 -1.5501
0.7475 -1.5473
0.7482 -1.5445
0.7489 -1.5418
0.7496 -1.5391
0.7503 -1.5364
0.7511 -1.5337
0.7518 -1.5311
0.7525 -1.5283
0.7532 -1.5256
0.7539 -1.5229
0.7545 -1.5203
0.7552 -1.5176
0.7559 -1.5148
0.7566 -1.5122
0.7573 -1.5095
0.7580 -1.5068
0.7587 -1.5042
0.7594 -1.5016
0.7601 -1.4988
0.7608 -1.4962
0.7615 -1.4935
0.7622 -1.4909
0.7628 -1.4883
0.7635 -1.4856
0.7642 -1.4829
0.7649 -1.4803
0.7656 -1.4777
0.7662 -1.4751
0.7669 -1.4725
0.7676 -1.4698
0.7683 -1.4672
0.7689 -1.4646
0.7696 -1.4621
0.7703 -1.4594
0.7710 -1.4568
0.7716 -1.4542
0.7723 -1.4516
0.7730 -1.4490
0.7736 -1.4465
0.7743 -1.4438
0.7750 -1.4413
0.7756 -1.4387
0.7763 -1.4362
0.7770 -1.4336
0.7776 -1.4310
0.7783 -1.4284
0.7789 -1.4259
0.7796 -1.4233
0.7803 -1.4208
0.7809 -1.4183
0.7816 -1.4157
0.7822 -1.4132
0.7829 -1.4106
0.7835 -1.4082
0.7842 -1.4056
0.7848 -1.4031
0.7855 -1.4006
0.7861 -1.3980
0.7868 -1.3956
0.7874 -1.3930
0.7881 -1.3905
0.7887 -1.3880
0.7894 -1.3855
0.7900 -1.3830
0.7907 -1.3805
0.7913 -1.3780
0.7919 -1.3755
0.7926 -1.3730
0.7932 -1.3706
0.7938 -1.3682
0.7945 -1.3656
0.7951 -1.3632
0.7958 -1.3607
0.7964 -1.3582
0.7970 -1.3558
0.7977 -1.3533
0.7983 -1.3509
0.7989 -1.3484
0.7995 -1.3460
0.8002 -1.3435
0.8008 -1.3411
0.8014 -1.3387
0.8020 -1.3363
0.8027 -1.3339
0.8033 -1.3314
0.8039 -1.3290
0.8045 -1.3266
0.8052 -1.3241
0.8058 -1.3218
0.8064 -1.3193
0.8070 -1.3170
0.8076 -1.3145
0.8083 -1.3121
0.8089 -1.3097
0.8095 -1.3073
0.8101 -1.3050
0.8107 -1.3026
0.8113 -1.3002
0.8119 -1.2978
0.8125 -1.2954
0.8132 -1.2930
0.8138 -1.2907
0.8144 -1.2884
0.8150 -1.2859
0.8156 -1.2836
0.8162 -1.2812
0.8168 -1.2789
0.8174 -1.2765
0.8180 -1.2742
0.8186 -1.2718
0.8192 -1.2695
0.8198 -1.2672
0.8204 -1.2648
0.8210 -1.2625
0.8216 -1.2602
0.8222 -1.2578
0.8228 -1.2556
0.8234 -1.2532
0.8240 -1.2509
0.8246 -1.2486
0.8252 -1.2463
0.8258 -1.2440
0.8263 -1.2416
0.8269 -1.2394
0.8275 -1.2370
0.8281 -1.2348
0.8287 -1.2325
0.8293 -1.2302
0.8299 -1.2279
0.8305 -1.2256
0.8311 -1.2233
0.8316 -1.2211
0.8322 -1.2187
0.8328 -1.2165
0.8334 -1.2142
0.8340 -1.2120
0.8345 -1.2096
0.8351 -1.2074
0.8357 -1.2052
0.8363 -1.2029
0.8369 -1.2007
0.8374 -1.1984
0.8380 -1.1961
0.8386 -1.1939
0.8392 -1.1917
0.8397 -1.1894
0.8403 -1.1872
0.8409 -1.1850
0.8414 -1.1827
0.8420 -1.1805
0.8426 -1.1783
0.8432 -1.1761
0.8437 -1.1739
0.8443 -1.1716
0.8449 -1.1694
0.8454 -1.1672
0.8460 -1.1650
0.8466 -1.1628
0.8471 -1.1606
0.8477 -1.1584
0.8482 -1.1562
0.8488 -1.1540
0.8494 -1.1518
0.8499 -1.1496
0.8505 -1.1474
0.8510 -1.1452
0.8516 -1.1430
0.8522 -1.1409
0.8527 -1.1387
0.8533 -1.1366
0.8538 -1.1344
0.8544 -1.1322
0.8549 -1.1300
0.8555 -1.1278
0.8560 -1.1257
0.8566 -1.1236
0.8571 -1.1214
0.8577 -1.1192
0.8582 -1.1171
0.8588 -1.1149
0.8593 -1.1128
0.8599 -1.1106
0.8604 -1.1085
0.8610 -1.1064
0.8615 -1.1042
0.8621 -1.1021
0.8626 -1.1000
0.8632 -1.0979
0.8637 -1.0957
0.8642 -1.0936
0.8648 -1.0915
0.8653 -1.0894
0.8659 -1.0873
0.8664 -1.0852
0.8669 -1.0831
0.8675 -1.0810
0.8680 -1.0788
0.8685 -1.0768
0.8691 -1.0746
0.8696 -1.0726
0.8702 -1.0705
0.8707 -1.0684
0.8712 -1.0663
0.8718 -1.0642
0.8723 -1.0621
0.8728 -1.0600
0.8733 -1.0579
0.8739 -1.0559
0.8744 -1.0538
0.8749 -1.0517
0.8755 -1.0497
0.8760 -1.0476
0.8765 -1.0455
0.8770 -1.0435
0.8776 -1.0414
0.8781 -1.0393
0.8786 -1.0373
0.8791 -1.0353
0.8797 -1.0332
0.8802 -1.0311
0.8807 -1.0291
0.8812 -1.0271
0.8817 -1.0250
0.8823 -1.0230
0.8828 -1.0210
0.8833 -1.0189
0.8838 -1.0169
0.8843 -1.0148
0.8849 -1.0128
0.8854 -1.0108
0.8859 -1.0088
0.8864 -1.0068
0.8869 -1.0048
0.8874 -1.0027
0.8879 -1.0007
0.8885 -0.9987
0.8890 -0.9967
0.8895 -0.9947
0.8900 -0.9927
0.8905 -0.9907
0.8910 -0.9887
0.8915 -0.9867
0.8920 -0.9847
0.8925 -0.9827
0.8930 -0.9808
0.8935 -0.9788
0.8941 -0.9768
0.8946 -0.9748
0.8951 -0.9728
0.8956 -0.9708
0.8961 -0.9688
0.8966 -0.9669
0.8971 -0.9649
0.8976 -0.9629
0.8981 -0.9610
0.8986 -0.9590
0.8991 -0.9570
0.8996 -0.9551
0.9001 -0.9531
0.9006 -0.9512
0.9011 -0.9492
0.9016 -0.9473
0.9021 -0.9453
0.9026 -0.9434
0.9031 -0.9414
0.9036 -0.9395
0.9041 -0.9375
0.9045 -0.9356
0.9050 -0.9337
0.9055 -0.9317
0.9060 -0.9298
0.9065 -0.9279
0.9070 -0.9260
0.9075 -0.9240
0.9080 -0.9221
0.9085 -0.9202
0.9090 -0.9183
0.9095 -0.9163
0.9099 -0.9144
0.9104 -0.9125
0.9109 -0.9106
0.9114 -0.9087
0.9119 -0.9068
0.9124 -0.9049
0.9129 -0.9030
0.9133 -0.9011
0.9138 -0.8992
0.9143 -0.8973
0.9148 -0.8954
0.9153 -0.8935
0.9157 -0.8916
0.9162 -0.8897
0.9167 -0.8878
0.9172 -0.8860
0.9177 -0.8841
0.9181 -0.8822
0.9186 -0.8803
0.9191 -0.8784
0.9196 -0.8765
0.9201 -0.8747
0.9205 -0.8728
0.9210 -0.8709
0.9215 -0.8691
0.9220 -0.8672
0.9224 -0.8653
0.9229 -0.8635
0.9234 -0.8616
0.9238 -0.8598
0.9243 -0.8579
0.9248 -0.8561
0.9253 -0.8542
0.9257 -0.8524
0.9262 -0.8505
0.9267 -0.8487
0.9271 -0.8468
0.9276 -0.8450
0.9281 -0.8431
0.9285 -0.8413
0.9290 -0.8395
0.9295 -0.8376
0.9299 -0.8358
0.9304 -0.8340
0.9309 -0.8322
0.9313 -0.8303
0.9318 -0.8285
0.9323 -0.8267
0.9327 -0.8249
0.9332 -0.8231
0.9337 -0.8213
0.9341 -0.8194
0.9346 -0.8176
0.9350 -0.8158
0.9355 -0.8140
0.9360 -0.8122
0.9364 -0.8104
0.9369 -0.8086
0.9373 -0.8068
0.9378 -0.8050
0.9382 -0.8032
0.9387 -0.8014
0.9392 -0.7996
0.9396 -0.7978
0.9401 -0.7960
0.9405 -0.7942
0.9410 -0.7924
0.9414 -0.7907
0.9419 -0.7889
0.9423 -0.7871
0.9428 -0.7853
0.9432 -0.7835
0.9437 -0.7818
0.9441 -0.7800
0.9446 -0.7782
0.9450 -0.7765
0.9455 -0.7747
0.9459 -0.7729
0.9464 -0.7712
0.9468 -0.7694
0.9473 -0.7676
0.9477 -0.7659
0.9482 -0.7641
0.9486 -0.7624
0.9491 -0.7606
0.9495 -0.7589
0.9500 -0.7571
0.9504 -0.7554
0.9508 -0.7536
0.9513 -0.7519
0.9517 -0.7501
0.9522 -0.7484
0.9526 -0.7466
0.9531 -0.7449
0.9535 -0.7432
0.9539 -0.7414
0.9544 -0.7397
0.9548 -0.7380
0.9553 -0.7362
0.9557 -0.7345
0.9561 -0.7328
0.9566 -0.7311
0.9570 -0.7293
0.9574 -0.7276
0.9579 -0.7259
0.9583 -0.7242
0.9588 -0.7225
0.9592 -0.7208
0.9596 -0.7191
0.9601 -0.7174


==> data/NLSPaxino_fa=11_mNLSP=100.dat <==
1.0414 3.5486
1.0610 3.4875
1.0806 3.4440
1.1001 3.4103
1.1197 3.3828
1.1393 3.3597
1.1589 3.3396
1.1785 3.3219
1.1981 3.3060
1.2177 3.2916
1.2373 3.2784
1.2568 3.2662
1.2764 3.2548
1.2960 3.2440
1.3156 3.2338
1.3352 3.2241
1.3548 3.2148
1.3744 3.2059
1.3939 3.1972
1.4135 3.1887
1.4331 3.1805
1.4527 3.1724
1.4723 3.1644
1.4919 3.1565
1.5115 3.1486
1.5310 3.1408
1.5506 3.1329
1.5702 3.1250
1.5898 3.1170
1.6094 3.1089
1.6290 3.1007
1.6486 3.0922
1.6681 3.0836
1.6877 3.0747
1.7073 3.0655
1.7269 3.0559
1.7465 3.0459
1.7661 3.0354
1.7857 3.0242
1.8052 3.0124
1.8248 2.9998
1.8444 2.9863
1.8640 2.9715
1.8836 2.9554
1.9032 2.9377
1.9228 2.9178
1.9424 2.8954
1.9619 2.8696
1.9815 2.8393
2.0011 2.8029
2.0207 2.7573
2.0403 2.6971
2.0599 2.6094
2.0795 2.4506
2.0990 1.9987
2.1186 2.5076
2.1382 2.6522
2.1578 2.7417
2.1774 2.8076
2.1970 2.8604
2.2166 2.9049
2.2361 2.9436
2.2557 2.9781
2.2753 3.0095
2.2949 3.0383
2.3010 3.0467
2.3010 2.0000

==> data/NLSPaxino_fa=11_mNLSP=200.dat <==
1.0414 3.6731
1.0610 3.6120
1.0806 3.5685
1.1001 3.5348
1.1197 3.5074
1.1393 3.4842
1.1589 3.4641
1.1785 3.4464
1.1981 3.4306
1.2177 3.4162
1.2373 3.4030
1.2568 3.3907
1.2764 3.3793
1.2960 3.3685
1.3156 3.3584
1.3352 3.3487
1.3548 3.3394
1.3744 3.3304
1.3939 3.3217
1.4135 3.3133
1.4331 3.3050
1.4527 3.2969
1.4723 3.2889
1.4919 3.2810
1.5115 3.2731
1.5310 3.2653
1.5506 3.2574
1.5702 3.2495
1.5898 3.2415
1.6094 3.2334
1.6290 3.2252
1.6486 3.2168
1.6681 3.2081
1.6877 3.1992
1.7073 3.1900
1.7269 3.1804
1.7465 3.1704
1.7661 3.1599
1.7857 3.1488
1.8052 3.1370
1.8248 3.1244
1.8444 3.1108
1.8640 3.0961
1.8836 3.0800
1.9032 3.0622
1.9228 3.0424
1.9424 3.0199
1.9619 2.9941
1.9815 2.9639
2.0011 2.9274
2.0207 2.8819
2.0403 2.8216
2.0599 2.7339
2.0795 2.5751
2.0990 2.1231
2.1186 2.6322
2.1382 2.7768
2.1578 2.8663
2.1774 2.9322
2.1970 2.9850
2.2166 3.0295
2.2361 3.0682
2.2557 3.1027
2.2753 3.1341
2.2949 3.1630
2.3145 3.1898
2.3341 3.2151
2.3537 3.2390
2.3732 3.2618
2.3928 3.2836
2.4124 2.9208
2.4320 2.8830
2.4516 2.8661
2.4712 2.8567
2.4908 2.8512
2.5103 2.8481
2.5299 2.8466
2.5495 2.8462
2.5691 2.8466
2.5887 2.8478
2.6083 2.8494
2.6279 2.8515
2.6475 2.8539
2.6670 2.8566
2.6866 2.8595
2.7062 2.8626
2.7258 2.8659
2.7454 2.8693
2.7650 2.8728
2.7846 2.8765
2.8041 2.8801
2.8237 2.8839
2.8433 2.8877
2.8629 2.8915
2.8825 2.8953
2.9021 2.8991
2.9217 2.9029
2.9412 2.9067
2.9608 2.9104
2.9804 2.9140
3.0000 2.9176


==> data/NLSPaxino_fa=12_mNLSP=100.dat <==
1.0414 4.3249
1.0610 4.2638
1.0806 4.2203
1.1001 4.1866
1.1197 4.1592
1.1393 4.1360
1.1589 4.1159
1.1785 4.0982
1.1981 4.0824
1.2177 4.0680
1.2373 4.0548
1.2568 4.0425
1.2764 4.0311
1.2960 4.0204
1.3156 4.0102
1.3352 4.0005
1.3548 3.9912
1.3744 3.9822
1.3939 3.9735
1.4135 3.9651
1.4331 3.9568
1.4527 3.9487
1.4723 3.9407
1.4919 3.9328
1.5115 3.9249
1.5310 3.9171
1.5506 3.9092
1.5702 3.9013
1.5898 3.8933
1.6094 3.8852
1.6290 3.8770
1.6486 3.8686
1.6681 3.8599
1.6877 3.8510
1.7073 3.8418
1.7269 3.8322
1.7465 3.8222
1.7661 3.8117
1.7857 3.8006
1.8052 3.7888
1.8248 3.7762
1.8444 3.7626
1.8640 3.7479
1.8836 3.7318
1.9032 3.7140
1.9228 3.6942
1.9424 3.6717
1.9619 3.6459
1.9815 3.6157
2.0011 3.5793
2.0207 3.5337
2.0403 3.4735
2.0599 3.3857
2.0795 3.2269
2.0990 2.7750
2.1186 3.2840
2.1382 3.4286
2.1578 3.5181
2.1774 3.5840
2.1970 3.6369
2.2166 3.6813
2.2361 3.7201
2.2557 3.7546
2.2753 3.7860
2.2949 3.8148
2.3010 3.8232
2.3010 2.0000

==> data/NLSPaxino_fa=12_mNLSP=200.dat <==
1.0414 4.4071
1.0610 4.3460
1.0806 4.3025
1.1001 4.2688
1.1197 4.2414
1.1393 4.2182
1.1589 4.1981
1.1785 4.1804
1.1981 4.1646
1.2177 4.1502
1.2373 4.1370
1.2568 4.1247
1.2764 4.1133
1.2960 4.1026
1.3156 4.0924
1.3352 4.0827
1.3548 4.0734
1.3744 4.0644
1.3939 4.0557
1.4135 4.0473
1.4331 4.0390
1.4527 4.0309
1.4723 4.0229
1.4919 4.0150
1.5115 4.0071
1.5310 3.9993
1.5506 3.9914
1.5702 3.9835
1.5898 3.9755
1.6094 3.9674
1.6290 3.9592
1.6486 3.9508
1.6681 3.9421
1.6877 3.9332
1.7073 3.9240
1.7269 3.9144
1.7465 3.9044
1.7661 3.8939
1.7857 3.8828
1.8052 3.8710
1.8248 3.8584
1.8444 3.8448
1.8640 3.8301
1.8836 3.8140
1.9032 3.7962
1.9228 3.7764
1.9424 3.7539
1.9619 3.7281
1.9815 3.6979
2.0011 3.6614
2.0207 3.6159
2.0403 3.5557
2.0599 3.4679
2.0795 3.3091
2.0990 2.8572
2.1186 3.3662
2.1382 3.5108
2.1578 3.6003
2.1774 3.6662
2.1970 3.7191
2.2166 3.7635
2.2361 3.8023
2.2557 3.8368
2.2753 3.8682
2.2949 3.8970
2.3145 3.9239
2.3341 3.9492
2.3537 3.9731
2.3732 3.9959
2.3928 4.0177
2.4124 3.6550
2.4320 3.6172
2.4516 3.6003
2.4712 3.5910
2.4908 3.5855
2.5103 3.5824
2.5299 3.5809
2.5495 3.5806
2.5691 3.5811
2.5887 3.5823
2.6083 3.5840
2.6279 3.5861
2.6475 3.5886
2.6670 3.5914
2.6866 3.5945
2.7062 3.5977
2.7258 3.6012
2.7454 3.6048
2.7650 3.6085
2.7846 3.6124
2.8041 3.6163
2.8237 3.6204
2.8433 3.6245
2.8629 3.6287
2.8825 3.6330
2.9021 3.6374
2.9217 3.6418
2.9412 3.6462
2.9608 3.6507
2.9804 3.6552
3.0000 3.6598


==> data/NLSPaxino_mPQ=0p025_mNLSP=100.dat <==
2.9031 10.4886
2.9141 10.5143
2.9250 10.5397
2.9360 10.5649
2.9470 10.5898
2.9579 10.6145
2.9689 10.6390
2.9799 10.6633
2.9908 10.6874
3.0018 10.7113
3.0128 10.7351
3.0238 10.7588
3.0347 10.7823
3.0457 10.8057
3.0567 10.8290
3.0676 10.8521
3.0786 10.8752
3.0896 10.8982
3.1005 10.9211
3.1115 10.9439
3.1225 10.9667
3.1334 10.9894
3.1444 11.0121
3.1554 11.0347
3.1663 11.0572
3.1773 11.0798
3.1883 11.1023
3.1993 11.1247
3.2102 11.1472
3.2212 11.1697
3.2322 11.1921
3.2431 11.2145
3.2541 11.2370
3.2651 11.2595
3.2760 11.2820
3.2870 11.3045
3.2980 11.3270
3.3089 11.3496
3.3199 11.3723
3.3309 11.3950
3.3419 11.4177
3.3528 11.4406
3.3638 11.4635
3.3748 11.4866
3.3857 11.5097
3.3967 11.5330
3.4077 11.5564
3.4186 11.5800
3.4296 11.6037
3.4406 11.6276
3.4515 11.6517
3.4625 11.6761
3.4735 11.7007
3.4845 11.7255
3.4954 11.7507
3.5064 11.7762
3.5174 11.8021
3.5283 11.8284
3.5393 11.8551
3.5503 11.8824
3.5612 11.9101
3.5722 11.9385
3.5832 11.9676
3.5941 11.9973
3.6051 12.0278
3.6161 12.0591
3.6271 12.0911
3.6380 12.1238
3.6490 12.1566
3.6600 12.1888
3.6709 12.2184
3.6819 12.2420
3.6929 12.2554
3.7038 12.2562
3.7148 12.2466
3.7258 12.2312
3.7367 12.2137
3.7477 12.1964
3.7587 12.1802
3.7696 12.1653
3.7806 12.1519
3.7916 12.1398
3.8026 12.1290
3.8135 12.1193
3.8245 12.1107
3.8355 12.1029
3.8464 12.0961
3.8574 12.0899
3.8684 12.0844
3.8793 12.0796
3.8903 12.0753
3.9013 12.0714
3.9031 12.0709
3.9031 13.0000

==> data/NLSPaxino_mPQ=0p025_mNLSP=200.dat <==
2.9031 10.2853
2.9141 10.3117
2.9250 10.3378
2.9360 10.3637
2.9470 10.3893
2.9579 10.4147
2.9689 10.4399
2.9799 10.4648
2.9908 10.4896
3.0018 10.5143
3.0128 10.5387
3.0238 10.5631
3.0347 10.5872
3.0457 10.6113
3.0567 10.6353
3.0676 10.6592
3.0786 10.6830
3.0896 10.7067
3.1005 10.7303
3.1115 10.7539
3.1225 10.7774
3.1334 10.8008
3.1444 10.8243
3.1554 10.8477
3.1663 10.8710
3.1773 10.8944
3.1883 10.9177
3.1993 10.9411
3.2102 10.9644
3.2212 10.9878
3.2322 11.0112
3.2431 11.0346
3.2541 11.0581
3.2651 11.0816
3.2760 11.1051
3.2870 11.1288
3.2980 11.1525
3.3089 11.1762
3.3199 11.2001
3.3309 11.2241
3.3419 11.2483
3.3528 11.2725
3.3638 11.2969
3.3748 11.3215
3.3857 11.3463
3.3967 11.3713
3.4077 11.3965
3.4186 11.4219
3.4296 11.4476
3.4406 11.4737
3.4515 11.5000
3.4625 11.5268
3.4735 11.5539
3.4845 11.5816
3.4954 11.6097
3.5064 11.6384
3.5174 11.6677
3.5283 11.6978
3.5393 11.7286
3.5503 11.7605
3.5612 11.7933
3.5722 11.8274
3.5832 11.8630
3.5941 11.9002
3.6051 11.9394
3.6161 11.9810
3.6271 12.0256
3.6380 12.0738
3.6490 12.1266
3.6600 12.1853
3.6709 12.2514
3.6819 12.3251
3.6929 12.3933
3.7038 12.3990
3.7148 12.3444
3.7258 12.2873
3.7367 12.2398
3.7477 12.2009
3.7587 12.1687
3.7696 12.1416
3.7806 12.1186
3.7916 12.0989
3.8026 12.0818
3.8135 12.0670
3.8245 12.0540
3.8355 12.0426
3.8464 12.0326
3.8574 12.0238
3.8684 12.0161
3.8793 12.0092
3.8903 12.0032
3.9013 11.9979
3.9122 11.9933
3.9232 11.9892
3.9342 11.9857
3.9452 11.9827
3.9561 11.9801
3.9671 11.9779
3.9781 11.9760
3.9890 11.9746
4.0000 11.9734


==> data/NLSPaxino_mPQ=0p05_mNLSP=100.dat <==
2.6021 10.0148
2.6160 10.0487
2.6300 10.0822
2.6440 10.1152
2.6580 10.1479
2.6720 10.1802
2.6859 10.2121
2.6999 10.2438
2.7139 10.2753
2.7279 10.3065
2.7419 10.3375
2.7558 10.3684
2.7698 10.3991
2.7838 10.4296
2.7978 10.4600
2.8118 10.4903
2.8257 10.5206
2.8397 10.5507
2.8537 10.5808
2.8677 10.6109
2.8816 10.6409
2.8956 10.6710
2.9096 10.7011
2.9236 10.7312
2.9376 10.7613
2.9515 10.7915
2.9655 10.8218
2.9795 10.8522
2.9935 10.8827
3.0075 10.9134
3.0214 10.9443
3.0354 10.9754
3.0494 11.0066
3.0634 11.0382
3.0774 11.0701
3.0913 11.1023
3.1053 11.1348
3.1193 11.1679
3.1333 11.2014
3.1473 11.2355
3.1612 11.2702
3.1752 11.3056
3.1892 11.3419
3.2032 11.3791
3.2172 11.4175
3.2311 11.4572
3.2451 11.4983
3.2591 11.5414
3.2731 11.5866
3.2871 11.6344
3.3010 11.6857
3.3150 11.7412
3.3290 11.8023
3.3430 11.8710
3.3569 11.9507
3.3709 12.0470
3.3849 12.1674
3.3989 12.2566
3.4129 12.1628
3.4268 12.0703
3.4408 12.0034
3.4548 11.9532
3.4688 11.9141
3.4828 11.8826
3.4967 11.8569
3.5107 11.8356
3.5247 11.8177
3.5387 11.8027
3.5527 11.7899
3.5666 11.7791
3.5806 11.7699
3.5946 11.7621
3.6021 11.7585
3.6021 13.0000

==> data/NLSPaxino_mPQ=0p05_mNLSP=200.dat <==
2.6021 9.7986
2.6160 9.8334
2.6300 9.8678
2.6440 9.9017
2.6580 9.9353
2.6720 9.9684
2.6859 10.0013
2.6999 10.0339
2.7139 10.0662
2.7279 10.0983
2.7419 10.1301
2.7558 10.1618
2.7698 10.1933
2.7838 10.2247
2.7978 10.2560
2.8118 10.2871
2.8257 10.3182
2.8397 10.3491
2.8537 10.3801
2.8677 10.4110
2.8816 10.4419
2.8956 10.4728
2.9096 10.5037
2.9236 10.5346
2.9376 10.5657
2.9515 10.5967
2.9655 10.6279
2.9795 10.6593
2.9935 10.6907
3.0075 10.7224
3.0214 10.7542
3.0354 10.7863
3.0494 10.8187
3.0634 10.8513
3.0774 10.8843
3.0913 10.9177
3.1053 10.9516
3.1193 10.9859
3.1333 11.0209
3.1473 11.0564
3.1612 11.0928
3.1752 11.1300
3.1892 11.1681
3.2032 11.2074
3.2172 11.2480
3.2311 11.2901
3.2451 11.3341
3.2591 11.3803
3.2731 11.4291
3.2871 11.4811
3.3010 11.5374
3.3150 11.5990
3.3290 11.6679
3.3430 11.7471
3.3569 11.8423
3.3709 11.9647
3.3849 12.1453
3.3989 12.4023
3.4129 12.1373
3.4268 11.9963
3.4408 11.9080
3.4548 11.8454
3.4688 11.7980
3.4828 11.7608
3.4967 11.7307
3.5107 11.7060
3.5247 11.6855
3.5387 11.6683
3.5527 11.6538
3.5666 11.6416
3.5806 11.6312
3.5946 11.6224
3.6086 11.6150
3.6226 11.6087
3.6365 11.6036
3.6505 11.5993
3.6645 11.5958
3.6785 11.5930
3.6925 11.5909
3.7064 12.0219
3.7204 12.0907
3.7344 12.1264
3.7484 12.1521
3.7623 12.1727
3.7763 12.1902
3.7903 12.2057
3.8043 12.2195
3.8183 12.2322
3.8322 12.2438
3.8462 12.2546
3.8602 12.2647
3.8742 12.2741
3.8882 12.2830
3.9021 12.2913
3.9161 12.2992
3.9301 12.3066
3.9441 12.3136
3.9581 12.3202
3.9720 12.3264
3.9860 12.3322
4.0000 12.3377


==> data/NLSPaxino_mPQ=0p1_mNLSP=100.dat <==
2.3010 9.5259
2.3180 9.5683
2.3350 9.6100
2.3520 9.6511
2.3690 9.6918
2.3860 9.7319
2.4030 9.7717
2.4200 9.8110
2.4369 9.8501
2.4539 9.8889
2.4709 9.9275
2.4879 9.9658
2.5049 10.0040
2.5219 10.0421
2.5389 10.0801
2.5559 10.1179
2.5729 10.1558
2.5899 10.1936
2.6068 10.2315
2.6238 10.2694
2.6408 10.3075
2.6578 10.3456
2.6748 10.3839
2.6918 10.4225
2.7088 10.4613
2.7258 10.5004
2.7428 10.5399
2.7598 10.5799
2.7767 10.6203
2.7937 10.6614
2.8107 10.7031
2.8277 10.7457
2.8447 10.7893
2.8617 10.8339
2.8787 10.8799
2.8957 10.9274
2.9127 10.9768
2.9296 11.0285
2.9466 11.0829
2.9636 11.1409
2.9806 11.2032
2.9976 11.2714
3.0146 11.3476
3.0316 11.4354
3.0486 11.5413
3.0656 11.6798
3.0826 11.8950
3.0995 12.1952
3.1165 11.8479
3.1335 11.7016
3.1505 11.6125
3.1675 11.5505
3.1845 11.5045
3.2015 11.4690
3.2185 11.4410
3.2355 11.4184
3.2525 11.4002
3.2694 11.3853
3.2864 11.3731
3.3010 11.3646
3.3010 13.0000

==> data/NLSPaxino_mPQ=0p1_mNLSP=200.dat <==
2.3010 9.2972
2.3180 9.3406
2.3350 9.3833
2.3520 9.4255
2.3690 9.4671
2.3860 9.5083
2.4030 9.5490
2.4200 9.5894
2.4369 9.6295
2.4539 9.6693
2.4709 9.7089
2.4879 9.7483
2.5049 9.7875
2.5219 9.8266
2.5389 9.8656
2.5559 9.9045
2.5729 9.9434
2.5899 9.9823
2.6068 10.0212
2.6238 10.0602
2.6408 10.0992
2.6578 10.1384
2.6748 10.1778
2.6918 10.2174
2.7088 10.2573
2.7258 10.2975
2.7428 10.3381
2.7598 10.3791
2.7767 10.4207
2.7937 10.4629
2.8107 10.5058
2.8277 10.5496
2.8447 10.5944
2.8617 10.6404
2.8787 10.6878
2.8957 10.7368
2.9127 10.7878
2.9296 10.8413
2.9466 10.8977
2.9636 10.9578
2.9806 11.0228
2.9976 11.0941
3.0146 11.1741
3.0316 11.2670
3.0486 11.3801
3.0656 11.5308
3.0826 11.7753
3.0995 12.1984
3.1165 11.7203
3.1335 11.5550
3.1505 11.4572
3.1675 11.3901
3.1845 11.3407
3.2015 11.3028
3.2185 11.2729
3.2355 11.2490
3.2525 11.2296
3.2694 11.2139
3.2864 11.2010
3.3034 11.1906
3.3204 11.1821
3.3374 11.1753
3.3544 11.1700
3.3714 11.1659
3.3884 11.1628
3.4054 11.6476
3.4224 11.7442
3.4393 11.7940
3.4563 11.8307
3.4733 11.8611
3.4903 11.8877
3.5073 11.9117
3.5243 11.9339
3.5413 11.9547
3.5583 11.9743
3.5753 11.9930
3.5922 12.0109
3.6092 12.0282
3.6262 12.0448
3.6432 12.0608
3.6602 12.0764
3.6772 12.0915
3.6942 12.1061
3.7112 12.1203
3.7282 12.1341
3.7452 12.1475
3.7621 12.1605
3.7791 12.1732
3.7961 12.1855
3.8131 12.1974
3.8301 12.2090
3.8471 12.2202
3.8641 12.2310
3.8811 12.2415
3.8981 12.2516
3.9151 12.2613
3.9320 12.2707
3.9490 12.2797
3.9660 12.2883
3.9830 12.2966
4.0000 12.3045


==> data/S.dat <==
-11.9932 -12.7643
-11.9589 -12.7387
-11.9247 -12.7131
-11.8904 -12.6874
-11.8562 -12.6618
-11.8219 -12.6361
-11.7877 -12.6105
-11.7534 -12.5848
-11.7192 -12.5591
-11.6849 -12.5335
-11.6507 -12.5078
-11.6164 -12.4822
-11.5822 -12.4565
-11.5479 -12.4308
-11.5137 -12.4051
-11.4794 -12.3795
-11.4452 -12.3538
-11.4109 -12.3281
-11.3767 -12.3025
-11.3424 -12.2768
-11.3082 -12.2511
-11.2739 -12.2254
-11.2397 -12.1997
-11.2055 -12.1741
-11.1712 -12.1484
-11.1370 -12.1227
-11.1027 -12.0970
-11.0685 -12.0713
-11.0342 -12.0457
-11.0000 -12.0200
-10.9657 -11.9943
-10.9315 -11.9686
-10.8972 -11.9429
-10.8630 -11.9172
-10.8287 -11.8915
-10.7945 -11.8659
-10.7602 -11.8402
-10.7260 -11.8145
-10.6918 -11.7888
-10.6575 -11.7631
-10.6233 -11.7374
-10.5890 -11.7117
-10.5548 -11.6860
-10.5205 -11.6603
-10.4863 -11.6346
-10.4520 -11.6089
-10.4178 -11.5832
-10.3835 -11.5575
-10.3493 -11.5318
-10.3150 -11.5061
-10.2808 -11.4804
-10.2465 -11.4547
-10.2123 -11.4290
-10.1780 -11.4033
-10.1438 -11.3776
-10.1095 -11.3519
-10.0753 -11.3262
-10.0411 -11.3004
-10.0068 -11.2747
-9.9726 -11.2490
-9.9383 -11.2233
-9.9041 -11.1975
-9.8698 -11.1718
-9.8356 -11.1460
-9.8013 -11.1203
-9.7671 -11.0946
-9.7328 -11.0688
-9.6986 -11.0430
-9.6643 -11.0173
-9.6301 -10.9915
-9.5958 -10.9657
-9.5616 -10.9399
-9.5273 -10.9141
-9.4931 -10.8883
-9.4588 -10.8625
-9.4246 -10.8367
-9.3903 -10.8108
-9.3561 -10.7850
-9.3218 -10.7591
-9.2876 -10.7333
-9.2534 -10.7074
-9.2191 -10.6815
-9.1849 -10.6555
-9.1506 -10.6296
-9.1164 -10.6036
-9.0821 -10.5776
-9.0479 -10.5516
-9.0136 -10.5256
-8.9794 -10.4995
-8.9451 -10.4734
-8.9109 -10.4472
-8.8766 -10.4211
-8.8424 -10.3949
-8.8081 -10.3686
-8.7739 -10.3423
-8.7396 -10.3160
-8.7054 -10.2896
-8.6712 -10.2631
-8.6369 -10.2366
-8.6027 -10.2100
-8.5684 -10.1834
-8.5342 -10.1567
-8.4999 -10.1299
-8.4657 -10.1030
-8.4314 -10.0760
-8.3972 -10.0490
-8.3629 -10.0218
-8.3287 -9.9945
-8.2944 -9.9671
-8.2602 -9.9396
-8.2259 -9.9120
-8.1917 -9.8842
-8.1574 -9.8562
-8.1232 -9.8281
-8.0889 -9.7999
-8.0547 -9.7715
-8.0205 -9.7428
-7.9862 -9.7140
-7.9520 -9.6850
-7.9177 -9.6558
-7.8835 -9.6264
-7.8492 -9.5967
-7.8150 -9.5668
-7.7807 -9.5366
-7.7465 -9.5062
-7.7122 -9.4755
-7.6780 -9.4445
-7.6437 -9.4132
-7.6095 -9.3817
-7.5752 -9.3499
-7.5410 -9.3177
-7.5067 -9.2852
-7.4725 -9.2525
-7.4382 -9.2194
-7.4040 -9.1860
-7.3697 -9.1522
-7.3355 -9.1182
-7.3012 -9.0838
-7.2670 -9.0491
-7.2328 -9.0140
-7.1985 -8.9787
-7.1643 -8.9430
-7.1300 -8.9070
-7.0958 -8.8707
-7.0615 -8.8341
-7.0273 -8.7972
-6.9930 -8.7600
-6.9588 -8.7226
-6.9245 -8.6848
-6.8903 -8.6468
-6.8560 -8.6086
-6.8218 -8.5701
-6.7875 -8.5313
-6.7533 -8.4923
-6.7191 -8.4531
-6.6848 -8.4137
-6.6506 -8.3741
-6.6163 -8.3343
-6.5821 -8.2943
-6.5478 -8.2541
-6.5136 -8.2138
-6.4793 -8.1733
-6.4451 -8.1327
-6.4108 -8.0919
-6.3766 -8.0510
-6.3423 -8.0100
-6.3081 -7.9688
-6.2738 -7.9276
-6.2396 -7.8862
-6.2053 -7.8448
-6.1711 -7.8032
-6.1368 -7.7616
-6.1026 -7.7198
-6.0683 -7.6780
-6.0341 -7.6362
-5.9999 -7.5942
-5.9656 -7.5522
-5.9314 -7.5102
-5.8971 -7.4681
-5.8629 -7.4259
-5.8286 -7.3837
-5.7944 -7.3415
-5.7601 -7.2992
-5.7259 -7.2569
-5.6916 -7.2145
-5.6574 -7.1721
-5.6231 -7.1297
-5.5889 -7.0872
-5.5546 -7.0448
-5.5204 -7.0022
-5.4861 -6.9597
-5.4519 -6.9172
-5.4176 -6.8746
-5.3834 -6.8320
-5.3491 -6.7894
-5.3149 -6.7468
-5.2807 -6.7042
-5.2464 -6.6615
-5.2122 -6.6189
-5.1779 -6.5762
-5.1437 -6.5335
-5.1094 -6.4909
-5.0752 -6.4482
-5.0409 -6.4055
-5.0067 -6.3627
-4.9724 -6.3200
-4.9382 -6.2773
-4.9039 -6.2346
-4.8697 -6.1918
-4.8354 -6.1491
-4.8012 -6.1063
-4.7669 -6.0636
-4.7327 -6.0208
-4.6985 -5.9781
-4.6642 -5.9353
-4.6300 -5.8925
-4.5957 -5.8498
-4.5615 -5.8070
-4.5272 -5.7642
-4.4930 -5.7214
-4.4587 -5.6786
-4.4245 -5.6359
-4.3902 -5.5931
-4.3560 -5.5503
-4.3217 -5.5075
-4.2875 -5.4647
-4.2532 -5.4219
-4.2190 -5.3791
-4.1847 -5.3363
-4.1505 -5.2935
-4.1162 -5.2507
-4.0820 -5.2080
-4.0477 -5.1652
-4.0135 -5.1224
-3.9793 -5.0796
-3.9450 -5.0368
-3.9108 -4.9940
-3.8765 -4.9512
-3.8423 -4.9084
-3.8080 -4.8656
-3.7738 -4.8228
-3.7395 -4.7800
-3.7053 -4.7372
-3.6710 -4.6944
-3.6368 -4.6516
-3.6025 -4.6088
-3.5683 -4.5660
-3.5340 -4.5232
-3.4998 -4.4804
-3.4655 -4.4375
-3.4313 -4.3947
-3.3971 -4.3519
-3.3628 -4.3091
-3.3285 -4.2663
-3.2943 -4.2236
-3.2601 -4.1808
-3.2258 -4.1380
-3.1916 -4.0952
-3.1573 -4.0524
-3.1231 -4.0096
-3.0888 -3.9668
-3.0546 -3.9240
-3.0203 -3.8812
-2.9861 -3.8384
-2.9518 -3.7956
-2.9176 -3.7528
-2.8833 -3.7100
-2.8491 -3.6672
-2.8148 -3.6245
-2.7806 -3.5817
-2.7464 -3.5389
-2.7121 -3.4961
-2.6778 -3.4533
-2.6436 -3.4106
-2.6094 -3.3678
-2.5751 -3.3250
-2.5409 -3.2823
-2.5066 -3.2395
-2.4724 -3.1968
-2.4381 -3.1540
-2.4039 -3.1113
-2.3696 -3.0685
-2.3354 -3.0258
-2.3011 -2.9831
-2.2669 -2.9404
-2.2326 -2.8976
-2.1984 -2.8549
-2.1641 -2.8122
-2.1299 -2.7696
-2.0956 -2.7269
-2.0614 -2.6842
-2.0271 -2.6416
-1.9929 -2.5989
-1.9587 -2.5563
-1.9244 -2.5137
-1.8902 -2.4711
-1.8559 -2.4285
-1.8217 -2.3859
-1.7874 -2.3434
-1.7532 -2.3009
-1.7189 -2.2584
-1.6847 -2.2159
-1.6504 -2.1735
-1.6162 -2.1311
-1.5819 -2.0887
-1.5477 -2.0463
-1.5134 -2.0040
-1.4792 -1.9618
-1.4449 -1.9195
-1.4107 -1.8774
-1.3765 -1.8352
-1.3422 -1.7932
-1.3079 -1.7512
-1.2737 -1.7092
-1.2395 -1.6674
-1.2052 -1.6256
-1.1710 -1.5839
-1.1367 -1.5423
-1.1025 -1.5007
-1.0682 -1.4593
-1.0340 -1.4180
-0.9997 -1.3768
-0.9655 -1.3358
-0.9312 -1.2949
-0.8970 -1.2541
-0.8627 -1.2135
-0.8285 -1.1731
-0.7942 -1.1329
-0.7600 -1.0929
-0.7258 -1.0531
-0.6915 -1.0136
-0.6573 -0.9743
-0.6230 -0.9353
-0.5888 -0.8966
-0.5545 -0.8583
-0.5203 -0.8203
-0.4860 -0.7826
-0.4518 -0.7454
-0.4175 -0.7086
-0.3833 -0.6723
-0.3490 -0.6365
-0.3148 -0.6012
-0.2805 -0.5665
-0.2463 -0.5324
-0.2120 -0.4990
-0.1778 -0.4662
-0.1435 -0.4343
-0.1093 -0.4031
-0.0751 -0.3728
-0.0408 -0.3434
-0.0066 -0.3149
0.0277 -0.2875
0.0619 -0.2611
0.0962 -0.2359
0.1304 -0.2118
0.1647 -0.1890
0.1989 -0.1674
0.2332 -0.1472
0.2674 -0.1283
0.3017 -0.1108
0.3359 -0.0947
0.3702 -0.0801
0.4044 -0.0669
0.4387 -0.0552
0.4729 -0.0448
0.5072 -0.0358
0.5414 -0.0281
0.5757 -0.0217
0.6099 -0.0163
0.6442 -0.0120
0.6784 -0.0086
0.7126 -0.0060
0.7469 -0.0041
0.7811 -0.0027
0.8154 -0.0017
0.8496 -1E-3
0.8839 -6E-4
0.9181 -3E-4
0.9524 -2E-4
0.9866 -1E-4
1.0209 0
1.0551 0
1.0894 0
1.1236 0
1.1579 0
1.1921 0
1.2264 0
1.2606 0
1.2949 0
1.3291 0
1.3634 0
1.3976 0
1.4318 0
1.4661 0
1.5003 0
1.5346 0
1.5688 0
1.6031 0


==> data/T_d.dat <==
-1.0400 0.1194
-0.9986 0.2896
-0.9607 0.3894
-0.9260 0.4587
-0.8938 0.5113
-0.8639 0.5534
-0.8358 0.5884
-0.8095 0.6184
-0.7847 0.6446
-0.7612 0.6680
-0.7389 0.6891
-0.7177 0.7083
-0.6975 0.7261
-0.6782 0.7427
-0.6597 0.7582
-0.6420 0.7728
-0.6250 0.7867
-0.6086 0.8000
-0.5928 0.8127
-0.5775 0.8249
-0.5628 0.8367
-0.5486 0.8481
-0.5348 0.8592
-0.5214 0.8701
-0.5085 0.8807
-0.4959 0.8910
-0.4836 0.9012
-0.4717 0.9112
-0.4602 0.9211
-0.4489 0.9308
-0.4379 0.9405
-0.4272 0.9500
-0.4167 0.9595
-0.4065 0.9689
-0.3965 0.9782
-0.3867 0.9876
-0.3772 0.9969
-0.3678 1.0061
-0.3587 1.0154
-0.3497 1.0247
-0.3410 1.0340
-0.3324 1.0434
-0.3239 1.0527
-0.3157 1.0621
-0.3075 1.0716
-0.2996 1.0812
-0.2917 1.0908
-0.2841 1.1004
-0.2765 1.1102
-0.2691 1.1201
-0.2618 1.1301
-0.2546 1.1402
-0.2475 1.1504
-0.2406 1.1608
-0.2338 1.1713
-0.2270 1.1820
-0.2204 1.1929
-0.2139 1.2039
-0.2074 1.2152
-0.2011 1.2266
-0.1948 1.2383
-0.1887 1.2502
-0.1826 1.2624
-0.1766 1.2748
-0.1707 1.2875
-0.1649 1.3006
-0.1591 1.3140
-0.1534 1.3277
-0.1478 1.3418
-0.1423 1.3563
-0.1368 1.3712
-0.1315 1.3867
-0.1261 1.4026
-0.1209 1.4191
-0.1157 1.4361
-0.1105 1.4538
-0.1054 1.4722
-0.1004 1.4914
-0.0955 1.5113
-0.0905 1.5322
-0.0857 1.5541
-0.0809 1.5771
-0.0762 1.6014
-0.0715 1.6270
-0.0668 1.6542
-0.0622 1.6831
-0.0577 1.7141
-0.0532 1.7473
-0.0487 1.7833
-0.0443 1.8225
-0.0399 1.8656
-0.0356 1.9133
-0.0313 1.9670
-0.0271 2.0281
-0.0229 2.0991
-0.0187 2.1841
-0.0146 2.2898
-0.0106 2.4297
-0.0065 2.6373
-0.0025 3.0493
0.0015 3.2847
0.0054 2.7142
0.0093 2.4759
0.0131 2.3229
0.0170 2.2100
0.0208 2.1205
0.0245 2.0463
0.0282 1.9829
0.0319 1.9276
0.0356 1.8785
0.0392 1.8344
0.0428 1.7944
0.0464 1.7577
0.0500 1.7239
0.0535 1.6925
0.0570 1.6632
0.0604 1.6357
0.0639 1.6099
0.0673 1.5854
0.0707 1.5623
0.0740 1.5403
0.0773 1.5194
0.0806 1.4994
0.0839 1.4803
0.0872 1.4620
0.0904 1.4444
0.0936 1.4274
0.0968 1.4111
0.0999 1.3954
0.1031 1.3802
0.1062 1.3655
0.1093 1.3512
0.1124 1.3374
0.1154 1.3241
0.1184 1.3111
0.1214 1.2984
0.1244 1.2861
0.1274 1.2742
0.1303 1.2625
0.1332 1.2512
0.1362 1.2401
0.1390 1.2293
0.1419 1.2187
0.1448 1.2084
0.1476 1.1983
0.1504 1.1884
0.1532 1.1787
0.1560 1.1692
0.1587 1.1599
0.1615 1.1508
0.1642 1.1419
0.1669 1.1332
0.1696 1.1246
0.1722 1.1162
0.1749 1.1079
0.1775 1.0998
0.1802 1.0918
0.1828 1.0839
0.1854 1.0762
0.1879 1.0686
0.1905 1.0611
0.1931 1.0538
0.1956 1.0465
0.1981 1.0394
0.2006 1.0324
0.2031 1.0255
0.2056 1.0187
0.2080 1.0120
0.2105 1.0054
0.2129 0.9989
0.2153 0.9924
0.2177 0.9861
0.2201 0.9799
0.2225 0.9737
0.2249 0.9676
0.2272 0.9616
0.2296 0.9557
0.2319 0.9499
0.2342 0.9441
0.2365 0.9384
0.2388 0.9328
0.2411 0.9273
0.2434 0.9218
0.2456 0.9164
0.2479 0.9111
0.2501 0.9058
0.2523 0.9006
0.2545 0.8955
0.2567 0.8905
0.2589 0.8855
0.2611 0.8805
0.2633 0.8757
0.2654 0.8709
0.2676 0.8662
0.2697 0.8615
0.2718 0.8570
0.2739 0.8525
0.2760 0.8480
0.2781 0.8437
0.2802 0.8395
0.2823 0.8353
0.2843 0.8313
0.2864 0.8275
0.2884 0.8238
0.2905 0.8203
0.2925 0.8172
0.2945 0.8146
0.2965 0.8131
0.2985 0.8143
0.3005 0.8336
0.3025 1.2985
0.3045 1.3824
0.3064 1.4272
0.3084 1.4576
0.3103 1.4805
0.3122 1.4988
0.3142 1.5139
0.3161 1.5267
0.3180 1.5378
0.3199 1.5475
0.3218 1.5562
0.3237 1.5639
0.3256 1.5709
0.3274 1.5773
0.3293 1.5831
0.3311 1.5884
0.3330 1.5934
0.3348 1.5979
0.3366 1.6021
0.3385 1.6061
0.3403 1.6097
0.3421 1.6132
0.3439 1.6164
0.3457 1.6194
0.3475 1.6223
0.3492 1.6249
0.3510 1.6275
0.3528 1.6298
0.3545 1.6321
0.3563 1.6342
0.3580 1.6362
0.3597 1.6382
0.3615 1.6400
0.3632 1.6417
0.3649 1.6433
0.3666 1.6449
0.3683 1.6464
0.3700 1.6478
0.3717 1.6491
0.3734 1.6504
0.3750 1.6516
0.3767 1.6527
0.3784 1.6538
0.3800 1.6549
0.3817 1.6559
0.3833 1.6568
0.3849 1.6577
0.3866 1.6586
0.3882 1.6594
0.3898 1.6602
0.3914 1.6609
0.3930 1.6616
0.3946 1.6623
0.3962 1.6630
0.3978 1.6636
0.3994 1.6641
0.4010 1.6647
0.4025 1.6652
0.4041 1.6657
0.4057 1.6662
0.4072 1.6666
0.4088 1.6671
0.4103 1.6675
0.4118 1.6678
0.4134 1.6682
0.4149 1.6685
0.4164 1.6688
0.4179 1.6691
0.4195 1.6694
0.4210 1.6697
0.4225 1.6699
0.4240 1.6701
0.4254 1.6704
0.4269 1.6706
0.4284 1.6707
0.4299 1.6709
0.4314 1.6711
0.4328 1.6712
0.4343 1.6713
0.4357 1.6714
0.4372 1.6715
0.4386 1.6716
0.4401 1.6717
0.4415 1.6718
0.4429 1.6718
0.4444 1.6719
0.4458 1.6719
0.4472 1.6719
0.4486 1.6719
0.4500 1.6720
0.4514 1.6719
0.4528 1.6719
0.4542 1.6719
0.4556 1.6719
0.4570 1.6718
0.4584 1.6718
0.4597 1.6718
0.4611 1.6717
0.4625 1.6716
0.4639 1.6716
0.4652 1.6715
0.4666 1.6714
0.4679 1.6713
0.4693 1.6712
0.4706 1.6711
0.4719 1.6710
0.4733 1.6709
0.4746 1.6707
0.4759 1.6706
0.4773 1.6705
0.4786 1.6703
0.4799 1.6702
0.4812 1.6700
0.4825 1.6699
0.4838 1.6697
0.4851 1.6696
0.4864 1.6694
0.4877 1.6692
0.4890 1.6690
0.4903 1.6689
0.4915 1.6687
0.4928 1.6685
0.4941 1.6683
0.4954 1.6681
0.4966 1.6679
0.4979 1.6677
0.4991 1.6675
0.5004 1.6673
0.5016 1.6671
0.5029 1.6668
0.5041 1.6666
0.5054 1.6664
0.5066 1.6662
0.5078 1.6659
0.5091 1.6657
0.5103 1.6655
0.5115 1.6652
0.5127 1.6650
0.5139 1.6648
0.5152 1.6645
0.5164 1.6643
0.5176 1.6640
0.5188 1.6638
0.5200 1.6635
0.5212 1.6633
0.5224 1.6630
0.5235 1.6627
0.5247 1.6625
0.5259 1.6622
0.5271 1.6619
0.5283 1.6617
0.5294 1.6614
0.5306 1.6611
0.5318 1.6609
0.5329 1.6606
0.5341 1.6603
0.5352 1.6600
0.5364 1.6598
0.5376 1.6595
0.5387 1.6592
0.5398 1.6589
0.5410 1.6586
0.5421 1.6583
0.5433 1.6580
0.5444 1.6578
0.5455 1.6575
0.5466 1.6572
0.5478 1.6569
0.5489 1.6566
0.5500 1.6563
0.5511 1.6560
0.5522 1.6557
0.5533 1.6554
0.5545 1.6551
0.5556 1.6548
0.5567 1.6545
0.5578 1.6542
0.5589 1.6539
0.5599 1.6536
0.5610 1.6533
0.5621 1.6530
0.5632 1.6527
0.5643 1.6523
0.5654 1.6520
0.5664 1.6517
0.5675 1.6514
0.5686 1.6511
0.5697 1.6508
0.5707 1.6505
0.5718 1.6502
0.5728 1.6499
0.5739 1.6495
0.5750 1.6492
0.5760 1.6489
0.5771 1.6486
0.5781 1.6483
0.5792 1.6480
0.5802 1.6476
0.5812 1.6473
0.5823 1.6470
0.5833 1.6467
0.5843 1.6464
0.5854 1.6461
0.5864 1.6457
0.5874 1.6454
0.5885 1.6451
0.5895 1.6448
0.5905 1.6444
0.5915 1.6441
0.5925 1.6438
0.5935 1.6435
0.5945 1.6432
0.5955 1.6428
0.5965 1.6425
0.5976 1.6422
0.5986 1.6419
0.5995 1.6415
0.6005 1.6412
0.6015 1.6409
0.6025 1.6406
0.6035 1.6402
0.6045 1.6399
0.6055 1.6396
0.6065 1.6393
0.6074 1.6389
0.6084 1.6386
0.6094 1.6383
0.6104 1.6380
0.6113 1.6376
0.6123 1.6373
0.6133 1.6370
0.6142 1.6367
0.6152 1.6363
0.6162 1.6360
0.6171 1.6357
0.6181 1.6354
0.6190 1.6350
0.6200 1.6347
0.6209 1.6344
0.6219 1.6340
0.6228 1.6337
0.6238 1.6334
0.6247 1.6331
0.6256 1.6327
0.6266 1.6324
0.6275 1.6321
0.6284 1.6318
0.6294 1.6314
0.6303 1.6311
0.6312 1.6308
0.6322 1.6305
0.6331 1.6301
0.6340 1.6298
0.6349 1.6295
0.6358 1.6292
0.6368 1.6288
0.6377 1.6285
0.6386 1.6282
0.6395 1.6279
0.6404 1.6275
0.6413 1.6272
0.6422 1.6269
0.6431 1.6266
0.6440 1.6262
0.6449 1.6259
0.6458 1.6256
0.6467 1.6253
0.6476 1.6249
0.6485 1.6246
0.6494 1.6243
0.6503 1.6240
0.6511 1.6236
0.6520 1.6233
0.6529 1.6230
0.6538 1.6227
0.6547 1.6224
0.6555 1.6220
0.6564 1.6217
0.6573 1.6214
0.6582 1.6211
0.6590 1.6207
0.6599 1.6204
0.6608 1.6201
0.6616 1.6198
0.6625 1.6195
0.6634 1.6191
0.6642 1.6188
0.6651 1.6185
0.6659 1.6182
0.6668 1.6179
0.6676 1.6175
0.6685 1.6172
0.6693 1.6169
0.6702 1.6166
0.6710 1.6163
0.6719 1.6160
0.6727 1.6156
0.6736 1.6153
0.6744 1.6150
0.6752 1.6147
0.6761 1.6144
0.6769 1.6141
0.6777 1.6137
0.6786 1.6134
0.6794 1.6131
0.6802 1.6128
0.6810 1.6125
0.6819 1.6122
0.6827 1.6118
0.6835 1.6115
0.6843 1.6112
0.6852 1.6109
0.6860 1.6106
0.6868 1.6103
0.6876 1.6100
0.6884 1.6097
0.6892 1.6093
0.6900 1.6090
0.6908 1.6087
0.6917 1.6084
0.6925 1.6081
0.6933 1.6078
0.6941 1.6075
0.6949 1.6072
0.6957 1.6069
0.6965 1.6066
0.6973 1.6063
0.6980 1.6059
0.6988 1.6056
0.6996 1.6053
0.7004 1.6050
0.7012 1.6047
0.7020 1.6044
0.7028 1.6041
0.7036 1.6038
0.7044 1.6035
0.7051 1.6032
0.7059 1.6029
0.7067 1.6026
0.7075 1.6023
0.7083 1.6020
0.7090 1.6017
0.7098 1.6014
0.7106 1.6011
0.7113 1.6008
0.7121 1.6005
0.7129 1.6002
0.7136 1.5999
0.7144 1.5996
0.7152 1.5993
0.7159 1.5990
0.7167 1.5987
0.7175 1.5984
0.7182 1.5981
0.7190 1.5978
0.7197 1.5975
0.7205 1.5972
0.7212 1.5969
0.7220 1.5966
0.7227 1.5963
0.7235 1.5960
0.7242 1.5957
0.7250 1.5954
0.7257 1.5951
0.7265 1.5948
0.7272 1.5945
0.7280 1.5942
0.7287 1.5939
0.7294 1.5936
0.7302 1.5933
0.7309 1.5930
0.7316 1.5927
0.7324 1.5925
0.7331 1.5922
0.7338 1.5919
0.7346 1.5916
0.7353 1.5913
0.7360 1.5910
0.7368 1.5907
0.7375 1.5904
0.7382 1.5901
0.7389 1.5899
0.7397 1.5896
0.7404 1.5893
0.7411 1.5890
0.7418 1.5887
0.7425 1.5884
0.7433 1.5881
0.7440 1.5878
0.7447 1.5876
0.7454 1.5873
0.7461 1.5870
0.7468 1.5867
0.7475 1.5864
0.7482 1.5861
0.7489 1.5859
0.7496 1.5856
0.7503 1.5853
0.7511 1.5850
0.7518 1.5847
0.7525 1.5844
0.7532 1.5842
0.7539 1.5839
0.7545 1.5836
0.7552 1.5833
0.7559 1.5831
0.7566 1.5828
0.7573 1.5825
0.7580 1.5822
0.7587 1.5819
0.7594 1.5817
0.7601 1.5814
0.7608 1.5811
0.7615 1.5808
0.7622 1.5806
0.7628 1.5803
0.7635 1.5800
0.7642 1.5797
0.7649 1.5795
0.7656 1.5792
0.7662 1.5789
0.7669 1.5786
0.7676 1.5784
0.7683 1.5781
0.7689 1.5778
0.7696 1.5776
0.7703 1.5773
0.7710 1.5770
0.7716 1.5768
0.7723 1.5765
0.7730 1.5762
0.7736 1.5759
0.7743 1.5757
0.7750 1.5754
0.7756 1.5751
0.7763 1.5749
0.7770 1.5746
0.7776 1.5743
0.7783 1.5741
0.7789 1.5738
0.7796 1.5735
0.7803 1.5733
0.7809 1.5730
0.7816 1.5728
0.7822 1.5725
0.7829 1.5722
0.7835 1.5720
0.7842 1.5717
0.7848 1.5714
0.7855 1.5712
0.7861 1.5709
0.7868 1.5707
0.7874 1.5704
0.7881 1.5701
0.7887 1.5699
0.7894 1.5696
0.7900 1.5694
0.7907 1.5691
0.7913 1.5689
0.7919 1.5686
0.7926 1.5683
0.7932 1.5681
0.7938 1.5678
0.7945 1.5676
0.7951 1.5673
0.7958 1.5671
0.7964 1.5668
0.7970 1.5666
0.7977 1.5663
0.7983 1.5660
0.7989 1.5658
0.7995 1.5655
0.8002 1.5653
0.8008 1.5650
0.8014 1.5648
0.8020 1.5645
0.8027 1.5643
0.8033 1.5640
0.8039 1.5638
0.8045 1.5635
0.8052 1.5633
0.8058 1.5630
0.8064 1.5628
0.8070 1.5625
0.8076 1.5623
0.8083 1.5621
0.8089 1.5618
0.8095 1.5616
0.8101 1.5613
0.8107 1.5611
0.8113 1.5608
0.8119 1.5606
0.8125 1.5603
0.8132 1.5601
0.8138 1.5598
0.8144 1.5596
0.8150 1.5594
0.8156 1.5591
0.8162 1.5589
0.8168 1.5586
0.8174 1.5584
0.8180 1.5582
0.8186 1.5579
0.8192 1.5577
0.8198 1.5574
0.8204 1.5572
0.8210 1.5570
0.8216 1.5567
0.8222 1.5565
0.8228 1.5563
0.8234 1.5560
0.8240 1.5558
0.8246 1.5555
0.8252 1.5553
0.8258 1.5551
0.8263 1.5548
0.8269 1.5546
0.8275 1.5544
0.8281 1.5541
0.8287 1.5539
0.8293 1.5537
0.8299 1.5534
0.8305 1.5532
0.8311 1.5530
0.8316 1.5527
0.8322 1.5525
0.8328 1.5523
0.8334 1.5521
0.8340 1.5518
0.8345 1.5516
0.8351 1.5514
0.8357 1.5511
0.8363 1.5509
0.8369 1.5507
0.8374 1.5505
0.8380 1.5502
0.8386 1.5500
0.8392 1.5498
0.8397 1.5496
0.8403 1.5493
0.8409 1.5491
0.8414 1.5489
0.8420 1.5487
0.8426 1.5484
0.8432 1.5482
0.8437 1.5480
0.8443 1.5478
0.8449 1.5475
0.8454 1.5473
0.8460 1.5471
0.8466 1.5469
0.8471 1.5467
0.8477 1.5464
0.8482 1.5462
0.8488 1.5460
0.8494 1.5458
0.8499 1.5456
0.8505 1.5453
0.8510 1.5451
0.8516 1.5449
0.8522 1.5447
0.8527 1.5445
0.8533 1.5443
0.8538 1.5440
0.8544 1.5438
0.8549 1.5436
0.8555 1.5434
0.8560 1.5432
0.8566 1.5430
0.8571 1.5428
0.8577 1.5425
0.8582 1.5423
0.8588 1.5421
0.8593 1.5419
0.8599 1.5417
0.8604 1.5415
0.8610 1.5413
0.8615 1.5411
0.8621 1.5409
0.8626 1.5406
0.8632 1.5404
0.8637 1.5402
0.8642 1.5400
0.8648 1.5398
0.8653 1.5396
0.8659 1.5394
0.8664 1.5392
0.8669 1.5390
0.8675 1.5388
0.8680 1.5386
0.8685 1.5384
0.8691 1.5382
0.8696 1.5380
0.8702 1.5378
0.8707 1.5376
0.8712 1.5374
0.8718 1.5371
0.8723 1.5369
0.8728 1.5367
0.8733 1.5365
0.8739 1.5363
0.8744 1.5361
0.8749 1.5359
0.8755 1.5357
0.8760 1.5355
0.8765 1.5353
0.8770 1.5351
0.8776 1.5349
0.8781 1.5347
0.8786 1.5345
0.8791 1.5344
0.8797 1.5342
0.8802 1.5340
0.8807 1.5338
0.8812 1.5336
0.8817 1.5334
0.8823 1.5332
0.8828 1.5330
0.8833 1.5328
0.8838 1.5326
0.8843 1.5324
0.8849 1.5322
0.8854 1.5320
0.8859 1.5318
0.8864 1.5316
0.8869 1.5314
0.8874 1.5312
0.8879 1.5311
0.8885 1.5309
0.8890 1.5307
0.8895 1.5305
0.8900 1.5303
0.8905 1.5301
0.8910 1.5299
0.8915 1.5297
0.8920 1.5295
0.8925 1.5294
0.8930 1.5292
0.8935 1.5290
0.8941 1.5288
0.8946 1.5286
0.8951 1.5284
0.8956 1.5282
0.8961 1.5281
0.8966 1.5279
0.8971 1.5277
0.8976 1.5275
0.8981 1.5273
0.8986 1.5271
0.8991 1.5270
0.8996 1.5268
0.9001 1.5266
0.9006 1.5264
0.9011 1.5262
0.9016 1.5260
0.9021 1.5259
0.9026 1.5257
0.9031 1.5255
0.9036 1.5253
0.9041 1.5252
0.9045 1.5250
0.9050 1.5248
0.9055 1.5246
0.9060 1.5244
0.9065 1.5243
0.9070 1.5241
0.9075 1.5239
0.9080 1.5237
0.9085 1.5236
0.9090 1.5234
0.9095 1.5232
0.9099 1.5230
0.9104 1.5229
0.9109 1.5227
0.9114 1.5225
0.9119 1.5223
0.9124 1.5222
0.9129 1.5220
0.9133 1.5218
0.9138 1.5217
0.9143 1.5215
0.9148 1.5213
0.9153 1.5211
0.9157 1.5210
0.9162 1.5208
0.9167 1.5206
0.9172 1.5205
0.9177 1.5203
0.9181 1.5201
0.9186 1.5200
0.9191 1.5198
0.9196 1.5196
0.9201 1.5195
0.9205 1.5193
0.9210 1.5191
0.9215 1.5190
0.9220 1.5188
0.9224 1.5186
0.9229 1.5185
0.9234 1.5183
0.9238 1.5181
0.9243 1.5180
0.9248 1.5178
0.9253 1.5177
0.9257 1.5175
0.9262 1.5173
0.9267 1.5172
0.9271 1.5170
0.9276 1.5169
0.9281 1.5167
0.9285 1.5165
0.9290 1.5164
0.9295 1.5162
0.9299 1.5161
0.9304 1.5159
0.9309 1.5157
0.9313 1.5156
0.9318 1.5154
0.9323 1.5153
0.9327 1.5151
0.9332 1.5150
0.9337 1.5148
0.9341 1.5146
0.9346 1.5145
0.9350 1.5143
0.9355 1.5142
0.9360 1.5140
0.9364 1.5139
0.9369 1.5137
0.9373 1.5136
0.9378 1.5134
0.9382 1.5133
0.9387 1.5131
0.9392 1.5130
0.9396 1.5128
0.9401 1.5127
0.9405 1.5125
0.9410 1.5124
0.9414 1.5122
0.9419 1.5121
0.9423 1.5119
0.9428 1.5118
0.9432 1.5116
0.9437 1.5115
0.9441 1.5113
0.9446 1.5112
0.9450 1.5110
0.9455 1.5109
0.9459 1.5107
0.9464 1.5106
0.9468 1.5104
0.9473 1.5103
0.9477 1.5102
0.9482 1.5100
0.9486 1.5099
0.9491 1.5097
0.9495 1.5096
0.9500 1.5094
0.9504 1.5093
0.9508 1.5091
0.9513 1.5090
0.9517 1.5089
0.9522 1.5087
0.9526 1.5086
0.9531 1.5084
0.9535 1.5083
0.9539 1.5082
0.9544 1.5080
0.9548 1.5079
0.9553 1.5077
0.9557 1.5076
0.9561 1.5075
0.9566 1.5073
0.9570 1.5072
0.9574 1.5071
0.9579 1.5069
0.9583 1.5068
0.9588 1.5067
0.9592 1.5065
0.9596 1.5064
0.9601 1.5062


==> data/axion_fa=11_mis.dat <==
1.0414 3.2271
1.0418 3.226
1.0433 3.2214
1.0447 3.2168
1.046 3.2122
1.0472 3.2076
1.0484 3.203
1.0489 3.2007
1.0498 3.1984
1.0515 3.1938
1.0531 3.1892
1.0546 3.1845
1.0559 3.1799
1.0564 3.1782
1.0577 3.1753
1.0596 3.1707
1.0613 3.1661
1.0629 3.1615
1.0639 3.1585
1.0647 3.1569
1.0669 3.1523
1.0689 3.1477
1.0707 3.1431
1.0715 3.1412
1.0729 3.1385
1.0752 3.1339
1.0774 3.1293
1.079 3.1256
1.0795 3.1247
1.0821 3.1201
1.0845 3.1155
1.0865 3.1115
1.0869 3.1109
1.0897 3.1063
1.0923 3.1017
1.094 3.0986
1.095 3.097
1.0981 3.0924
1.1008 3.0878
1.1015 3.0867
1.104 3.0832
1.1072 3.0786
1.109 3.0757
1.1103 3.074
1.1138 3.0694
1.1166 3.0654
1.1171 3.0648
1.1208 3.0602
1.1208 3.0602
1.1241 3.0558
1.1243 3.0556
1.1283 3.051
1.1316 3.0469
1.132 3.0464
1.1362 3.0418
1.1391 3.0384
1.1403 3.0372
1.1446 3.0326
1.1466 3.0304
1.149 3.028
1.1535 3.0234
1.1541 3.0227
1.1583 3.0188
1.1617 3.0155
1.1631 3.0142
1.1681 3.0095
1.1692 3.0085
1.1733 3.0049
1.1767 3.0019
1.1786 3.0003
1.184 2.9957
1.1842 2.9956
1.1897 2.9911
1.1917 2.9895
1.1956 2.9865
1.1992 2.9836
1.2016 2.9819
1.2068 2.978
1.2077 2.9773
1.214 2.9727
1.2143 2.9725
1.2206 2.9681
1.2218 2.9672
1.2273 2.9635
1.2293 2.9621
1.2343 2.9589
1.2368 2.9572
1.2414 2.9543
1.2443 2.9524
1.2487 2.9497
1.2519 2.9477
1.2562 2.9451
1.2594 2.9432
1.2639 2.9405
1.2669 2.9387
1.2719 2.9359
1.2744 2.9344
1.28 2.9313
1.2819 2.9302
1.2883 2.9267
1.2894 2.926
1.2968 2.922
1.297 2.922
1.3045 2.918
1.3056 2.9174
1.312 2.9141
1.3145 2.9128
1.3195 2.9103
1.3237 2.9082
1.327 2.9066
1.333 2.9036
1.3345 2.9029
1.342 2.8993
1.3425 2.899
1.3496 2.8957
1.3523 2.8944
1.3571 2.8922
1.3623 2.8898
1.3646 2.8887
1.3721 2.8853
1.3723 2.8852
1.3796 2.8819
1.3826 2.8806
1.3871 2.8786
1.393 2.876
1.3947 2.8753
1.4022 2.872
1.4036 2.8714
1.4097 2.8688
1.4144 2.8668
1.4172 2.8656
1.4247 2.8624
1.4252 2.8622
1.4322 2.8593
1.4362 2.8576
1.4398 2.8561
1.4472 2.853
1.4473 2.853
1.4548 2.8499
1.4585 2.8484
1.4623 2.8468
1.4697 2.8438
1.4698 2.8437
1.4773 2.8407
1.4811 2.8392
1.4849 2.8377
1.4924 2.8346
1.4924 2.8346
1.4924 2.8346
1.4999 2.8316
1.5039 2.8299
1.5074 2.8286
1.5149 2.8255
1.5153 2.8253
1.5224 2.8225
1.5268 2.8207
1.53 2.8195
1.5375 2.8164
1.5382 2.8161
1.545 2.8134
1.5497 2.8115
1.5525 2.8104
1.56 2.8073
1.561 2.8069
1.5675 2.8043
1.5724 2.8023
1.5751 2.8012
1.5826 2.7981
1.5836 2.7977
1.5901 2.7951
1.5948 2.7931
1.5976 2.792
1.6051 2.7888
1.6059 2.7885
1.6126 2.7857
1.6169 2.7839
1.6202 2.7825
1.6277 2.7793
1.6352 2.7761
1.6384 2.7747
1.6427 2.7729
1.649 2.7701
1.6502 2.7695
1.6577 2.7662
1.6594 2.7655
1.6653 2.7629
1.6697 2.7609
1.6728 2.7595
1.6798 2.7563
1.6803 2.756
1.6878 2.7526
1.6897 2.7517
1.6953 2.7491
1.6995 2.7471
1.7028 2.7455
1.709 2.7424
1.7104 2.7418
1.7179 2.7381
1.7184 2.7378
1.7254 2.7344
1.7276 2.7332
1.7329 2.7306
1.7366 2.7286
1.7404 2.7267
1.7455 2.724
1.7479 2.7227
1.7541 2.7194
1.7555 2.7187
1.7625 2.7148
1.763 2.7145
1.7705 2.7103
1.7707 2.7102
1.778 2.706
1.7787 2.7056
1.7855 2.7017
1.7866 2.701
1.793 2.6972
1.7943 2.6964
1.8006 2.6925
1.8017 2.6918
1.8081 2.6878
1.809 2.6872
1.8156 2.6829
1.8161 2.6826
1.823 2.678
1.8231 2.6779
1.8298 2.6734
1.8306 2.6728
1.8364 2.6688
1.8381 2.6676
1.8429 2.6642
1.8457 2.6621
1.8491 2.6596
1.8532 2.6565
1.8552 2.655
1.8607 2.6506
1.8611 2.6503
1.8669 2.6457
1.8682 2.6446
1.8725 2.6411
1.8757 2.6384
1.878 2.6365
1.8832 2.6319
1.8885 2.6273
1.8907 2.6253
1.8935 2.6227
1.8935 2.6227
1.8983 2.6182
1.8984 2.6181
1.9033 2.6135
1.9058 2.611
1.9079 2.6089


==> data/axion_fa=11_string.dat <==
1.0414 2.8774
1.0418 2.876
1.0433 2.8714
1.0446 2.8668
1.0459 2.8622
1.0472 2.8576
1.0484 2.853
1.0489 2.851
1.0499 2.8484
1.0515 2.8438
1.0531 2.8392
1.0545 2.8346
1.056 2.8299
1.0564 2.8285
1.0577 2.8253
1.0595 2.8207
1.0613 2.8161
1.063 2.8115
1.0639 2.8088
1.0648 2.8069
1.0669 2.8023
1.0689 2.7977
1.0708 2.7931
1.0715 2.7915
1.073 2.7885
1.0752 2.7839
1.0774 2.7793
1.079 2.7759
1.0796 2.7747
1.0822 2.7701
1.0846 2.7655
1.0865 2.7617
1.087 2.7609
1.0898 2.7563
1.0924 2.7517
1.094 2.7488
1.0952 2.7471
1.0982 2.7424
1.101 2.7378
1.1015 2.737
1.1042 2.7332
1.1073 2.7286
1.109 2.726
1.1105 2.724
1.1139 2.7194
1.1166 2.7157
1.1173 2.7148
1.1209 2.7102
1.1241 2.7061
1.1245 2.7056
1.1284 2.701
1.1316 2.6971
1.1322 2.6964
1.1364 2.6918
1.1391 2.6886
1.1405 2.6872
1.1448 2.6826
1.1466 2.6806
1.1492 2.678
1.1537 2.6734
1.1541 2.6729
1.1585 2.6688
1.1617 2.6657
1.1633 2.6642
1.1683 2.6596
1.1692 2.6588
1.1735 2.655
1.1767 2.6521
1.1788 2.6503
1.1842 2.6458
1.1842 2.6457
1.19 2.6411
1.1917 2.6397
1.1958 2.6365
1.1992 2.6338
1.2018 2.6319
1.2068 2.6281
1.2079 2.6273
1.2142 2.6227
1.2143 2.6227
1.2208 2.6181
1.2218 2.6174
1.2275 2.6135
1.2293 2.6123
1.2344 2.6089
1.2368 2.6073
1.2416 2.6043
1.2443 2.6025
1.2489 2.5997
1.2519 2.5978
1.2564 2.5951
1.2594 2.5933
1.2641 2.5905
1.2669 2.5888
1.272 2.5859
1.2744 2.5845
1.2744 2.5845
1.28 2.5813
1.2819 2.5802
1.2883 2.5767
1.2894 2.5761
1.2968 2.5721
1.297 2.572
1.3045 2.568
1.3055 2.5675
1.312 2.5641
1.3145 2.5628
1.3195 2.5603
1.3236 2.5582
1.327 2.5565
1.3329 2.5536
1.3345 2.5528
1.342 2.5492
1.3423 2.549
1.3496 2.5456
1.352 2.5444
1.3571 2.5421
1.3619 2.5398
1.3646 2.5386
1.3718 2.5352
1.3721 2.5351
1.3796 2.5317
1.382 2.5306
1.3871 2.5283
1.3924 2.526
1.3947 2.525
1.4022 2.5217
1.4028 2.5214
1.4097 2.5184
1.4134 2.5168
1.4172 2.5152
1.4241 2.5122
1.4247 2.5119
1.4322 2.5087
1.435 2.5076
1.4398 2.5056
1.4459 2.503
1.4473 2.5024
1.4548 2.4992
1.4569 2.4984
1.4623 2.4961
1.4679 2.4938
1.4698 2.493
1.4773 2.4899
1.479 2.4892
1.4849 2.4868
1.4902 2.4846
1.4924 2.4836
1.4999 2.4805
1.5013 2.48
1.5074 2.4775
1.5125 2.4753
1.5149 2.4743
1.5224 2.4712
1.5236 2.4707
1.53 2.4681
1.5347 2.4661
1.5375 2.465
1.545 2.4619
1.5458 2.4615
1.5525 2.4588
1.5568 2.4569
1.56 2.4556
1.5675 2.4524
1.5677 2.4523
1.5751 2.4492
1.5786 2.4477
1.5826 2.446
1.5894 2.4431
1.5901 2.4428
1.5976 2.4396
1.6 2.4385
1.6051 2.4363
1.6105 2.4339
1.6126 2.433
1.6202 2.4296
1.6209 2.4293
1.6277 2.4263
1.6311 2.4247
1.6352 2.4229
1.6412 2.4201
1.6427 2.4194
1.6502 2.4159
1.6511 2.4155
1.6577 2.4124
1.6609 2.4109
1.6653 2.4088
1.6704 2.4063
1.6728 2.4051
1.6798 2.4017
1.6803 2.4014
1.6878 2.3977
1.6953 2.3943


==> data/axion_fa=12_mis.dat <==
1.0414 3.2444
1.0428 3.2398
1.0442 3.2352
1.0456 3.2306
1.0468 3.226
1.048 3.2214
1.0489 3.218
1.0494 3.2168
1.051 3.2122
1.0526 3.2076
1.0541 3.203
1.0556 3.1984
1.0556 3.1984
1.0564 3.1955
1.0571 3.1938
1.059 3.1892
1.0608 3.1845
1.0625 3.1799
1.0639 3.1759
1.0642 3.1753
1.0663 3.1707
1.0683 3.1661
1.0702 3.1615
1.0715 3.1585
1.0723 3.1569
1.0746 3.1523
1.0768 3.1477
1.0789 3.1431
1.079 3.1429
1.0814 3.1385
1.0839 3.1339
1.0862 3.1293
1.0865 3.1288
1.089 3.1247
1.0917 3.1201
1.094 3.1159
1.0943 3.1155
1.0973 3.1109
1.1002 3.1063
1.1015 3.104
1.1032 3.1017
1.1064 3.097
1.109 3.093
1.1095 3.0924
1.1129 3.0878
1.1162 3.0832
1.1166 3.0828
1.1199 3.0786
1.1234 3.074
1.1241 3.0732
1.1273 3.0694
1.1311 3.0648
1.1316 3.0642
1.1352 3.0602
1.1391 3.0557
1.1392 3.0556
1.1436 3.051
1.1466 3.0477
1.1479 3.0464
1.1525 3.0418
1.1541 3.0401
1.1572 3.0372
1.1617 3.0328
1.1619 3.0326
1.1669 3.028
1.1692 3.0259
1.1721 3.0234
1.1767 3.0193
1.1773 3.0188
1.1828 3.0142
1.1842 3.0129
1.1884 3.0095
1.1917 3.0068
1.1942 3.0049
1.1992 3.001
1.2001 3.0003
1.2062 2.9957
1.2068 2.9953
1.2125 2.9911
1.2143 2.9899
1.2191 2.9865
1.2218 2.9846
1.2257 2.9819
1.2293 2.9795
1.2326 2.9773
1.2368 2.9745
1.2397 2.9727
1.2443 2.9697
1.247 2.9681
1.2519 2.9651
1.2544 2.9635
1.2594 2.9605
1.2621 2.9589
1.2669 2.9561
1.27 2.9543
1.2744 2.9517
1.2781 2.9497
1.2819 2.9475
1.2864 2.9451
1.2894 2.9434
1.2948 2.9405
1.297 2.9393
1.3035 2.9359
1.3045 2.9354
1.312 2.9315
1.3124 2.9313
1.3195 2.9277
1.3216 2.9267
1.327 2.924
1.3309 2.922
1.3345 2.9203
1.3345 2.9203
1.3404 2.9174
1.342 2.9166
1.3496 2.9131
1.3501 2.9128
1.3571 2.9096
1.36 2.9082
1.3646 2.9061
1.37 2.9036
1.3721 2.9027
1.3796 2.8993
1.3802 2.899
1.3871 2.896
1.3907 2.8944
1.3947 2.8927
1.4012 2.8898
1.4022 2.8894
1.4097 2.8862
1.412 2.8852
1.4172 2.883
1.4228 2.8806
1.4247 2.8798
1.4322 2.8766
1.4338 2.876
1.4398 2.8735
1.4449 2.8714
1.4473 2.8704
1.4548 2.8673
1.456 2.8668
1.4623 2.8642
1.4673 2.8622
1.4698 2.8612
1.4773 2.8581
1.4786 2.8576
1.4849 2.8551
1.4901 2.853
1.4924 2.852
1.4999 2.849
1.5015 2.8484
1.5074 2.846
1.513 2.8438
1.5149 2.843
1.5224 2.84
1.5244 2.8392
1.53 2.837
1.5359 2.8346
1.5375 2.8339
1.545 2.8309
1.5474 2.8299
1.5525 2.8279
1.5588 2.8253
1.56 2.8248
1.5675 2.8218
1.5702 2.8207
1.5751 2.8188
1.5814 2.8161
1.5826 2.8157
1.5901 2.8126
1.5927 2.8115
1.5976 2.8095
1.6038 2.8069
1.6051 2.8064
1.6126 2.8032
1.6149 2.8023
1.6202 2.8001
1.6258 2.7977
1.6277 2.7969
1.6352 2.7937
1.6366 2.7931
1.6427 2.7905
1.6472 2.7885
1.6502 2.7872
1.6577 2.7839
1.6577 2.7839
1.6653 2.7806
1.6681 2.7793
1.6728 2.7772
1.6782 2.7747
1.6803 2.7738
1.6878 2.7703
1.6882 2.7701
1.6953 2.7668
1.6981 2.7655
1.7028 2.7632
1.7078 2.7609
1.7104 2.7596
1.7172 2.7563
1.7179 2.7559
1.7254 2.7522
1.7265 2.7517
1.7329 2.7484
1.7356 2.7471
1.7404 2.7446
1.7445 2.7424
1.7479 2.7407
1.7532 2.7378
1.7555 2.7367
1.7617 2.7332
1.763 2.7326
1.763 2.7326
1.77 2.7286
1.7705 2.7284
1.778 2.7241
1.7782 2.724
1.7855 2.7198
1.7861 2.7194
1.793 2.7153
1.7939 2.7148
1.8006 2.7107
1.8014 2.7102
1.8081 2.7061
1.8088 2.7056
1.8156 2.7013
1.816 2.701
1.823 2.6964
1.8231 2.6963
1.8298 2.6918
1.8306 2.6912
1.8365 2.6872
1.8381 2.686
1.843 2.6826
1.8457 2.6806
1.8493 2.678
1.8532 2.6751
1.8554 2.6734
1.8607 2.6693
1.8614 2.6688
1.8672 2.6642
1.8682 2.6634
1.8729 2.6596
1.8757 2.6572
1.8784 2.655
1.8832 2.6508
1.8838 2.6503
1.8891 2.6457
1.8907 2.6442
1.8942 2.6411
1.8983 2.6373
1.8991 2.6365
1.9039 2.6319
1.9058 2.6301
1.9087 2.6273
1.9132 2.6227
1.9133 2.6226
1.9208 2.6198


==> data/axion_fa=12_string.dat <==
1.04139 2.98891
1.04215 2.98652
1.04357 2.98192
1.04492 2.97731
1.04622 2.97271
1.04747 2.9681
1.04866 2.9635
1.04891 2.96251
1.05022 2.95889
1.05184 2.95429
1.05339 2.94968
1.05486 2.94508
1.05628 2.94047
1.05642 2.93998
1.05812 2.93587
1.05994 2.93126
1.06168 2.92666
1.06334 2.92205
1.06394 2.92038
1.06529 2.91744
1.06735 2.91284
1.06932 2.90823
1.0712 2.90363
1.07146 2.90299
1.07348 2.89902
1.07573 2.89442
1.07788 2.88981
1.07897 2.88742
1.08021 2.88521
1.08272 2.8806
1.08512 2.876
1.08649 2.8733
1.08765 2.87139
1.0904 2.86679
1.09301 2.86218
1.09401 2.8604
1.09586 2.85758
1.0988 2.85297
1.0988 2.85297
1.10152 2.8485
1.10162 2.84837
1.10487 2.84376
1.10796 2.83916
1.10904 2.83752
1.11129 2.83455
1.11466 2.82995
1.11656 2.82728
1.11812 2.82534
1.12175 2.82074
1.12407 2.81769
1.12541 2.81613
1.12928 2.81153
1.13159 2.80869
1.13319 2.80692
1.13727 2.80232
1.13911 2.8002
1.14148 2.79771
1.14576 2.7931
1.14662 2.79216
1.15029 2.7885
1.15414 2.78453
1.1548 2.7839
1.15961 2.77929
1.16166 2.77729
1.16452 2.77468
1.16917 2.77034
1.16947 2.77008
1.17474 2.76547
1.17669 2.76374
1.18012 2.76087
1.18421 2.75739
1.1856 2.75626
1.19126 2.75166
1.19172 2.75128
1.19718 2.74705
1.19924 2.74543
1.20323 2.74245
1.20675 2.73978
1.20944 2.73784
1.21427 2.73432
1.21582 2.73324
1.22179 2.72903
1.22237 2.72863
1.22913 2.72403
1.2293 2.72391
1.23613 2.71942
1.23682 2.71896
1.2433 2.71482
1.24434 2.71415
1.25067 2.71021
1.25185 2.70948
1.25824 2.70561
1.25937 2.70492
1.266 2.701
1.26689 2.70048
1.27396 2.6964
1.2744 2.69614
1.28192 2.69191
1.28213 2.69179
1.28944 2.68778
1.29054 2.68719
1.29695 2.68374
1.29915 2.68258
1.30447 2.67978
1.30795 2.67798
1.31198 2.67589
1.31693 2.67337
1.3195 2.67207
1.32609 2.66877
1.32702 2.6683
1.33453 2.66462
1.33548 2.66416
1.34205 2.661
1.34509 2.65955
1.34957 2.65744
1.35485 2.65495
1.35708 2.65391
1.3646 2.65041
1.36475 2.65034
1.37212 2.64701
1.37492 2.64574
1.37963 2.64363
1.3852 2.64113
1.38715 2.64027
1.39467 2.63695
1.39562 2.63653
1.40218 2.63369
1.40624 2.63192
1.4097 2.63044
1.41693 2.62732
1.41721 2.6272
1.42473 2.62402
1.42782 2.62271
1.43225 2.62086
1.43877 2.61811
1.43976 2.61769
1.44728 2.61457
1.44728 2.61457
1.44985 2.6135
1.4548 2.61147
1.46099 2.6089
1.46231 2.60836
1.46983 2.60528
1.47224 2.60429
1.47735 2.60222
1.48351 2.59969
1.48486 2.59914
1.49238 2.59609
1.49485 2.59508
1.49989 2.59305
1.50619 2.59048
1.50741 2.58999
1.51493 2.58695
1.51758 2.58587
1.52244 2.58391
1.52892 2.58127
1.52996 2.58085
1.53748 2.57781
1.54029 2.57666
1.54499 2.57476
1.55157 2.57206
1.55251 2.57168
1.56003 2.56862
1.56285 2.56745
1.56754 2.56554
1.57403 2.56285
1.57506 2.56243
1.58258 2.55932
1.58517 2.55824
1.59009 2.5562
1.59618 2.55364
1.59761 2.55304
1.60513 2.54988
1.60711 2.54903
1.61264 2.5467
1.61791 2.54443
1.62016 2.54347
1.62767 2.54021
1.62857 2.53982
1.63519 2.53696
1.63913 2.53522
1.64271 2.53365
1.6495 2.53061
1.65022 2.53029
1.65774 2.52692
1.65975 2.52601
1.66526 2.52351
1.66983 2.5214
1.67277 2.52005
1.67971 2.51679
1.68029 2.51652
1.68781 2.51298
1.68945 2.51219
1.69532 2.50938
1.69901 2.50758
1.70284 2.50572
1.70836 2.50298
1.71036 2.50199
1.71752 2.49837
1.71787 2.4982
1.72539 2.49436
1.72652 2.49377
1.7329 2.49045
1.73532 2.48916
1.74042 2.48646
1.74393 2.48456
1.74794 2.48239
1.75234 2.47995
1.75545 2.47823
1.76056 2.47535
1.76297 2.47398
1.76858 2.47074
1.77049 2.46964


==> data/axion_mPQ=0p025_mis.dat <==
2.9333 12.0049
2.9308 11.9703
2.9283 11.9358
2.9257 11.9013
2.9246 11.8863
2.9233 11.8667
2.9210 11.8322
2.9186 11.7976
2.9161 11.7631
2.9142 11.7357
2.9137 11.7286
2.9116 11.6940
2.9094 11.6595
2.9072 11.6249
2.9050 11.5904
2.9037 11.5703
2.9030 11.5559
2.9012 11.5213
2.8994 11.4868
2.8977 11.4523
2.8962 11.4177
2.8948 11.3832
2.8936 11.3486
2.8933 11.3404
2.8928 11.3141
2.8923 11.2796
2.8923 11.2450
2.8928 11.2105
2.8933 11.1956
2.8942 11.1759
2.8969 11.1414
2.9011 11.1069
2.9037 11.0923
2.9085 11.0723
2.9142 11.0555
2.9224 11.0378
2.9246 11.0343
2.9350 11.0222
2.9454 11.0139
2.9558 11.0084
2.9662 11.0048
2.9732 11.0032
2.9766 11.0026
2.9870 11.0015
2.9975 11.0008
3.0079 11.0005
3.0183 11.0003
3.0287 11.0003
3.0391 11.0002
3.0495 11.0002
3.0599 11.0002
3.0703 11.0002
3.0808 11.0002
3.0912 11.0002
3.1016 11.0002
3.1120 11.0002
3.1224 11.0002
3.1328 11.0002
3.1432 11.0002
3.1536 11.0002
3.1640 11.0002
3.1745 11.0002
3.1849 11.0002
3.1953 11.0002
3.2057 11.0002
3.2161 11.0002
3.2265 11.0002
3.2369 11.0002
3.2473 11.0002
3.2578 11.0002
3.2682 11.0002
3.2786 11.0002
3.2890 11.0002
3.2994 11.0002
3.3098 11.0002
3.3202 11.0002
3.3306 11.0002
3.3410 11.0002
3.3515 11.0002
3.3619 11.0002
3.3723 11.0002
3.3827 11.0002
3.3931 11.0002
3.4035 11.0002
3.4139 11.0002
3.4243 11.0002
3.4348 11.0002
3.4452 11.0002
3.4556 11.0002
3.4660 11.0002
3.4764 11.0002
3.4868 11.0002
3.4972 11.0002
3.5076 11.0002
3.5181 11.0002
3.5285 11.0002
3.5389 11.0002
3.5493 11.0002
3.5597 11.0002
3.5701 11.0002
3.5805 11.0002
3.5909 11.0002
3.6013 11.0002
3.6118 11.0002
3.6222 11.0002
3.6326 11.0002
3.6430 11.0002
3.6534 11.0002
3.6638 11.0002
3.6742 11.0002
3.6846 11.0002
3.6951 11.0002
3.7055 11.0002
3.7159 11.0002
3.7263 11.0002
3.7367 11.0002
3.7471 11.0002
3.7575 11.0002
3.7679 11.0002
3.7783 11.0002
3.7888 11.0002
3.7992 11.0002
3.8096 11.0002
3.8200 11.0002
3.8304 11.0002
3.8408 11.0002
3.8512 11.0002
3.8616 11.0002
3.8721 11.0002
3.8825 11.0002
3.8929 11.0002
3.9033 11.0002
3.9137 11.0002
3.9241 11.0002
3.9345 11.0002
3.9449 11.0002
3.9554 11.0002
3.9658 11.0002
3.9762 11.0002
3.9866 11.0002
3.9970 11.0002


==> data/axion_mPQ=0p025_string.dat <==
2.7768 12.0049
2.7749 11.9703
2.7728 11.9358
2.7707 11.9013
2.7684 11.8667
2.7684 11.8662
2.7666 11.8322
2.7647 11.7976
2.7627 11.7631
2.7606 11.7286
2.7585 11.6940
2.7580 11.6862
2.7566 11.6595
2.7548 11.6249
2.7529 11.5904
2.7510 11.5559
2.7489 11.5213
2.7476 11.4995
2.7470 11.4868
2.7453 11.4523
2.7435 11.4177
2.7416 11.3832
2.7397 11.3486
2.7377 11.3141
2.7372 11.3046
2.7360 11.2796
2.7344 11.2450
2.7327 11.2105
2.7309 11.1759
2.7291 11.1414
2.7272 11.1069
2.7267 11.0987
2.7256 11.0723
2.7241 11.0378
2.7225 11.0032
2.7209 10.9687
2.7193 10.9342
2.7176 10.8996
2.7163 10.8751
2.7160 10.8651
2.7146 10.8306
2.7133 10.7960
2.7120 10.7615
2.7106 10.7269
2.7092 10.6924
2.7078 10.6579
2.7065 10.6233
2.7059 10.6089
2.7054 10.5888
2.7045 10.5542
2.7036 10.5197
2.7028 10.4852
2.7022 10.4506
2.7016 10.4161
2.7013 10.3816
2.7012 10.3470
2.7013 10.3125
2.7019 10.2779
2.7030 10.2434
2.7046 10.2089
2.7059 10.1908
2.7077 10.1743
2.7128 10.1398
2.7163 10.1224
2.7216 10.1052
2.7267 10.0920
2.7372 10.0741
2.7400 10.0707
2.7476 10.0632
2.7580 10.0554
2.7684 10.0493
2.7788 10.0441
2.7892 10.0396
2.7982 10.0362
2.7996 10.0357
2.8100 10.0327
2.8205 10.0301
2.8309 10.0277
2.8413 10.0255
2.8517 10.0235
2.8621 10.0217
2.8725 10.0201
2.8829 10.0186
2.8933 10.0173
2.9037 10.0160
2.9142 10.0149
2.9246 10.0138
2.9350 10.0128
2.9454 10.0119
2.9558 10.0111
2.9662 10.0104
2.9766 10.0096
2.9870 10.0090
2.9975 10.0084
3.0079 10.0078
3.0183 10.0073
3.0287 10.0068
3.0391 10.0063
3.0495 10.0059
3.0599 10.0055
3.0703 10.0051
3.0808 10.0048
3.0912 10.0045
3.1016 10.0042
3.1120 10.0039
3.1224 10.0036
3.1328 10.0034
3.1432 10.0031
3.1536 10.0029
3.1640 10.0027
3.1745 10.0025
3.1849 10.0024
3.1953 10.0022
3.2057 10.0020
3.2161 10.0019
3.2265 10.0018
3.2369 10.0016
3.2384 10.0016
3.2473 10.0015
3.2578 10.0014
3.2682 10.0014
3.2786 10.0013
3.2890 10.0012
3.2994 10.0011
3.3098 10.0011
3.3202 10.0010
3.3306 10.0009
3.3410 10.0009
3.3515 10.0008
3.3619 10.0008
3.3723 10.0007
3.3827 10.0007
3.3931 10.0007
3.4035 10.0006
3.4139 10.0006
3.4243 10.0005
3.4348 10.0005
3.4452 10.0005
3.4556 10.0005
3.4660 10.0004
3.4764 10.0004
3.4868 10.0004
3.4972 10.0004
3.5076 10.0003
3.5181 10.0003
3.5285 10.0003
3.5389 10.0003
3.5493 10.0003
3.5597 10.0003
3.5701 10.0002
3.5805 10.0002
3.5909 10.0002
3.6013 10.0002
3.6118 10.0002
3.6222 10.0002
3.6326 10.0002
3.6430 10.0002
3.6534 10.0002
3.6638 10.0002
3.6742 10.0002
3.6846 10.0001
3.6951 10.0001
3.7055 10.0001
3.7159 10.0001
3.7263 10.0002
3.7367 10.0002
3.7471 10.0002
3.7575 10.0002
3.7679 10.0002
3.7783 10.0002
3.7888 10.0002
3.7992 10.0002
3.8096 10.0002
3.8200 10.0002
3.8304 10.0002
3.8408 10.0002
3.8512 10.0002
3.8616 10.0002
3.8721 10.0002
3.8825 10.0002
3.8929 10.0002
3.9033 10.0002
3.9137 10.0002
3.9241 10.0002
3.9345 10.0002
3.9449 10.0002
3.9554 10.0002
3.9658 10.0002
3.9762 10.0002
3.9866 10.0002
3.9970 10.0002


==> data/axion_mPQ=0p05_mis.dat <==
2.8435 12.0049
2.8407 11.9703
2.8386 11.9451
2.8380 11.9358
2.8355 11.9013
2.8329 11.8667
2.8303 11.8322
2.8276 11.7976
2.8259 11.7764
2.8250 11.7631
2.8226 11.7286
2.8202 11.6940
2.8178 11.6595
2.8154 11.6249
2.8132 11.5942
2.8129 11.5904
2.8109 11.5559
2.8089 11.5213
2.8070 11.4868
2.8051 11.4523
2.8034 11.4177
2.8018 11.3832
2.8004 11.3486
2.8004 11.3481
2.7996 11.3141
2.7991 11.2796
2.7991 11.2450
2.7997 11.2105
2.8004 11.1907
2.8012 11.1759
2.8041 11.1414
2.8089 11.1069
2.8132 11.0855
2.8168 11.0723
2.8259 11.0487
2.8320 11.0378
2.8386 11.0288
2.8513 11.0172
2.8640 11.0097
2.8768 11.0050
2.8850 11.0032
2.8895 11.0025
2.9022 11.0012
2.9149 11.0006
2.9277 11.0003
2.9404 11.0002
2.9531 11.0002
2.9658 11.0002
2.9785 11.0002
2.9913 11.0002
3.0040 11.0002
3.0167 11.0002
3.0294 11.0002
3.0422 11.0002
3.0549 11.0002
3.0676 11.0002
3.0803 11.0002
3.0930 11.0002
3.1058 11.0002
3.1185 11.0002
3.1312 11.0002
3.1439 11.0002
3.1567 11.0002
3.1694 11.0002
3.1821 11.0002
3.1948 11.0002
3.2075 11.0002
3.2203 11.0002
3.2330 11.0002
3.2457 11.0002
3.2584 11.0002
3.2712 11.0002
3.2839 11.0002
3.2966 11.0002
3.3093 11.0002
3.3220 11.0002
3.3348 11.0002
3.3475 11.0002
3.3602 11.0002
3.3729 11.0002
3.3857 11.0002
3.3984 11.0002
3.4111 11.0002
3.4238 11.0002
3.4365 11.0002
3.4493 11.0002
3.4620 11.0002
3.4747 11.0002
3.4874 11.0002
3.5002 11.0002
3.5129 11.0002
3.5256 11.0002
3.5383 11.0002
3.5510 11.0002
3.5638 11.0002
3.5765 11.0002
3.5892 11.0002
3.6019 11.0002
3.6147 11.0002
3.6274 11.0002
3.6401 11.0002
3.6528 11.0002
3.6656 11.0002
3.6783 11.0002
3.6910 11.0002
3.7037 11.0002
3.7164 11.0002
3.7292 11.0002
3.7419 11.0002
3.7546 11.0002
3.7673 11.0002
3.7801 11.0002
3.7928 11.0002
3.8055 11.0002
3.8182 11.0002
3.8309 11.0002
3.8437 11.0002
3.8564 11.0002
3.8691 11.0002
3.8818 11.0002
3.8946 11.0002
3.9073 11.0002
3.9200 11.0002
3.9327 11.0002
3.9454 11.0002
3.9582 11.0002
3.9709 11.0002
3.9836 11.0002
3.9963 11.0002


==> data/axion_mPQ=0p05_string.dat <==
2.6630 12.0049
2.6605 11.9746
2.6602 11.9703
2.6577 11.9358
2.6552 11.9013
2.6525 11.8667
2.6497 11.8322
2.6478 11.8089
2.6470 11.7976
2.6445 11.7631
2.6420 11.7286
2.6393 11.6940
2.6365 11.6595
2.6350 11.6416
2.6339 11.6249
2.6315 11.5904
2.6289 11.5559
2.6263 11.5213
2.6235 11.4868
2.6223 11.4724
2.6210 11.4523
2.6185 11.4177
2.6160 11.3832
2.6134 11.3486
2.6107 11.3141
2.6096 11.3005
2.6082 11.2796
2.6058 11.2450
2.6034 11.2105
2.6008 11.1759
2.5982 11.1414
2.5969 11.1248
2.5957 11.1069
2.5934 11.0723
2.5911 11.0378
2.5886 11.0032
2.5861 10.9687
2.5841 10.9423
2.5837 10.9342
2.5815 10.8996
2.5793 10.8651
2.5771 10.8306
2.5748 10.7960
2.5725 10.7615
2.5714 10.7458
2.5704 10.7269
2.5685 10.6924
2.5667 10.6579
2.5648 10.6233
2.5630 10.5888
2.5613 10.5542
2.5596 10.5197
2.5587 10.4985
2.5582 10.4852
2.5572 10.4506
2.5564 10.4161
2.5559 10.3816
2.5557 10.3470
2.5560 10.3125
2.5568 10.2779
2.5584 10.2434
2.5587 10.2387
2.5615 10.2089
2.5664 10.1743
2.5714 10.1485
2.5738 10.1398
2.5841 10.1106
2.5868 10.1052
2.5969 10.0891
2.6096 10.0741
2.6134 10.0707
2.6223 10.0642
2.6350 10.0569
2.6478 10.0509
2.6605 10.0457
2.6732 10.0412
2.6859 10.0371
2.6893 10.0362
2.6986 10.0339
2.7114 10.0311
2.7241 10.0285
2.7368 10.0262
2.7495 10.0240
2.7623 10.0221
2.7750 10.0203
2.7877 10.0187
2.8004 10.0171
2.8132 10.0158
2.8259 10.0145
2.8386 10.0133
2.8513 10.0123
2.8640 10.0113
2.8768 10.0104
2.8895 10.0095
2.9022 10.0088
2.9149 10.0080
2.9277 10.0074
2.9404 10.0068
2.9531 10.0062
2.9658 10.0057
2.9785 10.0052
2.9913 10.0048
3.0040 10.0044
3.0167 10.0040
3.0294 10.0036
3.0422 10.0033
3.0549 10.0030
3.0676 10.0027
3.0803 10.0025
3.0930 10.0023
3.1058 10.0020
3.1185 10.0018
3.1312 10.0017
3.1340 10.0016
3.1439 10.0015
3.1567 10.0014
3.1694 10.0013
3.1821 10.0011
3.1948 10.0010
3.2075 10.0009
3.2203 10.0009
3.2330 10.0008
3.2457 10.0007
3.2584 10.0006
3.2712 10.0006
3.2839 10.0005
3.2966 10.0004
3.3093 10.0004
3.3220 10.0003
3.3348 10.0003
3.3475 10.0003
3.3602 10.0002
3.3729 10.0002
3.3857 10.0002
3.3984 10.0001
3.4111 10.0002
3.4238 10.0002
3.4365 10.0002
3.4493 10.0002
3.4620 10.0002
3.4747 10.0003
3.4874 10.0003
3.5002 10.0003
3.5129 10.0003
3.5256 10.0003
3.5383 10.0003
3.5510 10.0003
3.5638 10.0003
3.5765 10.0003
3.5892 10.0003
3.6019 10.0004
3.6147 10.0004
3.6274 10.0004
3.6401 10.0004
3.6528 10.0004
3.6656 10.0004
3.6783 10.0004
3.6910 10.0004
3.7037 10.0002
3.7164 10.0002
3.7292 10.0002
3.7419 10.0002
3.7546 10.0002
3.7673 10.0002
3.7801 10.0002
3.7928 10.0002
3.8055 10.0002
3.8182 10.0002
3.8309 10.0002
3.8437 10.0002
3.8564 10.0002
3.8691 10.0002
3.8818 10.0002
3.8946 10.0002
3.9073 10.0002
3.9200 10.0002
3.9327 10.0002
3.9454 10.0002
3.9582 10.0002
3.9709 10.0001
3.9836 10.0001
3.9963 10.0001

==> data/axion_mPQ=0p1_mis.dat <==
2.7508 12.0049
2.7481 11.9703
2.7479 11.9687
2.7458 11.9358
2.7435 11.9013
2.7412 11.8667
2.7387 11.8322
2.7362 11.7976
2.7337 11.7631
2.7329 11.7533
2.7314 11.7286
2.7293 11.6940
2.7271 11.6595
2.7249 11.6249
2.7227 11.5904
2.7206 11.5559
2.7184 11.5213
2.7179 11.5128
2.7166 11.4868
2.7150 11.4523
2.7135 11.4177
2.7122 11.3832
2.7111 11.3486
2.7102 11.3141
2.7097 11.2796
2.7097 11.2450
2.7103 11.2105
2.7117 11.1759
2.7142 11.1414
2.7179 11.1087
2.7182 11.1069
2.7262 11.0723
2.7329 11.0520
2.7402 11.0378
2.7479 11.0265
2.7630 11.0131
2.7780 11.0057
2.7877 11.0032
2.7930 11.0021
2.8081 11.0007
2.8231 11.0002
2.8381 11.0001
2.8532 11.0001
2.8682 11.0001
2.8832 11.0001
2.8983 11.0001
2.9133 11.0002
2.9283 11.0002
2.9434 11.0002
2.9584 11.0002
2.9734 11.0002
2.9885 11.0002
3.0035 11.0002
3.0185 11.0002
3.0336 11.0002
3.0486 11.0002
3.0636 11.0002
3.0787 11.0002
3.0937 11.0002
3.1087 11.0002
3.1238 11.0002
3.1388 11.0002
3.1538 11.0002
3.1689 11.0002
3.1839 11.0002
3.1989 11.0002
3.2140 11.0002
3.2290 11.0002
3.2440 11.0002
3.2591 11.0002
3.2741 11.0002
3.2891 11.0001
3.3042 11.0001
3.3192 11.0001
3.3342 11.0001
3.3493 11.0001
3.3643 11.0000
3.3793 11.0000
3.3944 11.0000
3.4094 11.0002
3.4244 11.0002
3.4394 11.0002
3.4545 11.0002
3.4695 11.0002
3.4845 11.0002
3.4996 11.0002
3.5146 11.0002
3.5296 11.0002
3.5447 11.0002
3.5597 11.0002
3.5747 11.0002
3.5898 11.0002
3.6048 11.0002
3.6198 11.0002
3.6349 11.0002
3.6499 11.0002
3.6649 11.0002
3.6800 11.0002
3.6950 11.0002
3.7100 11.0002
3.7251 11.0002
3.7401 11.0002
3.7551 11.0002
3.7702 11.0002
3.7852 11.0002
3.8002 11.0002
3.8153 11.0002
3.8303 11.0002
3.8453 11.0002
3.8604 11.0002
3.8754 11.0002
3.8904 11.0002
3.9055 11.0002
3.9205 11.0002
3.9355 11.0002
3.9506 11.0002
3.9656 11.0002
3.9806 11.0002
3.9957 11.0002

==> data/axion_mPQ=0p1_string.dat <==
2.5744 12.0049
2.5716 11.9703
2.5686 11.9358
2.5675 11.9243
2.5659 11.9013
2.5633 11.8667
2.5606 11.8322
2.5577 11.7976
2.5548 11.7631
2.5525 11.7374
2.5519 11.7286
2.5493 11.6940
2.5467 11.6595
2.5439 11.6249
2.5410 11.5904
2.5380 11.5559
2.5375 11.5505
2.5354 11.5213
2.5327 11.4868
2.5300 11.4523
2.5272 11.4177
2.5242 11.3832
2.5224 11.3630
2.5214 11.3486
2.5189 11.3141
2.5162 11.2796
2.5135 11.2450
2.5106 11.2105
2.5076 11.1759
2.5074 11.1737
2.5051 11.1414
2.5025 11.1069
2.4999 11.0723
2.4972 11.0378
2.4943 11.0032
2.4924 10.9804
2.4916 10.9687
2.4892 10.9342
2.4867 10.8996
2.4842 10.8651
2.4816 10.8306
2.4789 10.7960
2.4773 10.7763
2.4764 10.7615
2.4742 10.7269
2.4721 10.6924
2.4699 10.6579
2.4677 10.6233
2.4656 10.5888
2.4635 10.5542
2.4623 10.5321
2.4618 10.5197
2.4604 10.4852
2.4592 10.4506
2.4582 10.4161
2.4576 10.3816
2.4573 10.3470
2.4576 10.3125
2.4585 10.2779
2.4603 10.2434
2.4623 10.2195
2.4635 10.2089
2.4691 10.1743
2.4770 10.1398
2.4773 10.1386
2.4913 10.1052
2.4924 10.1032
2.5074 10.0828
2.5198 10.0707
2.5224 10.0686
2.5375 10.0594
2.5525 10.0521
2.5675 10.0461
2.5826 10.0409
2.5976 10.0363
2.5980 10.0362
2.6126 10.0327
2.6277 10.0295
2.6427 10.0267
2.6577 10.0241
2.6728 10.0217
2.6878 10.0196
2.7028 10.0177
2.7179 10.0159
2.7329 10.0143
2.7479 10.0128
2.7630 10.0115
2.7780 10.0103
2.7930 10.0092
2.8081 10.0082
2.8231 10.0073
2.8381 10.0065
2.8532 10.0058
2.8682 10.0051
2.8832 10.0045
2.8983 10.0039
2.9133 10.0034
2.9283 10.0029
2.9434 10.0025
2.9584 10.0021
2.9734 10.0018
2.9794 10.0016
2.9885 10.0015
3.0035 10.0012
3.0185 10.0010
3.0336 10.0008
3.0486 10.0006
3.0636 10.0005
3.0787 10.0003
3.0937 10.0002
3.1087 10.0002
3.1238 10.0003
3.1388 10.0004
3.1538 10.0005
3.1689 10.0006
3.1839 10.0007
3.1989 10.0007
3.2140 10.0008
3.2290 10.0008
3.2440 10.0008
3.2591 10.0009
3.2741 10.0009
3.2891 10.0009
3.3042 10.0009
3.3192 10.0009
3.3342 10.0009
3.3493 10.0009
3.3643 10.0009
3.3793 10.0009
3.3944 10.0009
3.4094 10.0003
3.4244 10.0003
3.4394 10.0003
3.4545 10.0002
3.4695 10.0002
3.4845 10.0002
3.4996 10.0002
3.5146 10.0002
3.5296 10.0002
3.5447 10.0002
3.5597 10.0002
3.5747 10.0002
3.5898 10.0002
3.6048 10.0002
3.6198 10.0002
3.6349 10.0002
3.6499 10.0002
3.6649 10.0002
3.6800 10.0002
3.6950 10.0002
3.7100 10.0002
3.7251 10.0002
3.7401 10.0002
3.7551 10.0002
3.7702 10.0002
3.7852 10.0002
3.8002 10.0002
3.8153 10.0002
3.8303 10.0002
3.8453 10.0002
3.8604 10.0002
3.8754 10.0002
3.8904 10.0002
3.9055 10.0002
3.9205 10.0002
3.9355 10.0002
3.9506 10.0002
3.9656 10.0002
3.9806 10.0001
3.9957 10.0001

==> data/flatonaxino_fa=11_ma=1.dat <==
1.0414 3.3538
1.0418 3.3524
1.0433 3.3467
1.0447 3.3416
1.0460 3.3370
1.0472 3.3329
1.0484 3.3292
1.0489 3.3275
1.0498 3.3246
1.0515 3.3192
1.0531 3.3145
1.0546 3.3102
1.0559 3.3063
1.0564 3.3049
1.0577 3.3015
1.0596 3.2964
1.0613 3.2919
1.0629 3.2878
1.0639 3.2853
1.0647 3.2834
1.0669 3.2783
1.0689 3.2737
1.0707 3.2696
1.0715 3.2679
1.0729 3.2649
1.0752 3.2600
1.0774 3.2556
1.0790 3.2524
1.0795 3.2513
1.0821 3.2463
1.0845 3.2418
1.0865 3.2382
1.0869 3.2376
1.0897 3.2326
1.0923 3.2281
1.0940 3.2253
1.0950 3.2237
1.0981 3.2188
1.1008 3.2145
1.1015 3.2135
1.1040 3.2097
1.1072 3.2052
1.1090 3.2025
1.1103 3.2007
1.1138 3.1959
1.1166 3.1922
1.1171 3.1916
1.1208 3.1867
1.1208 3.1867
1.1241 3.1827
1.1243 3.1824
1.1283 3.1776
1.1316 3.1736
1.1320 3.1732
1.1362 3.1684
1.1391 3.1652
1.1403 3.1639
1.1446 3.1592
1.1466 3.1571
1.1490 3.1546
1.1535 3.1501
1.1541 3.1495
1.1583 3.1454
1.1617 3.1423
1.1631 3.1409
1.1681 3.1363
1.1692 3.1353
1.1733 3.1316
1.1767 3.1287
1.1786 3.1271
1.1840 3.1225
1.1842 3.1224
1.1897 3.1179
1.1917 3.1163
1.1956 3.1132
1.1992 3.1104
1.2016 3.1087
1.2068 3.1048
1.2077 3.1041
1.2140 3.0995
1.2143 3.0993
1.2206 3.0949
1.2218 3.0940
1.2273 3.0903
1.2293 3.0889
1.2343 3.0856
1.2368 3.0840
1.2414 3.0810
1.2443 3.0792
1.2487 3.0764
1.2519 3.0745
1.2562 3.0718
1.2594 3.0700
1.2639 3.0672
1.2669 3.0655
1.2719 3.0626
1.2744 3.0612
1.2800 3.0581
1.2819 3.0570
1.2883 3.0535
1.2894 3.0528
1.2968 3.0489
1.2970 3.0488
1.3045 3.0448
1.3056 3.0443
1.3120 3.0410
1.3145 3.0396
1.3195 3.0371
1.3237 3.0350
1.3270 3.0334
1.3330 3.0305
1.3345 3.0297
1.3420 3.0261
1.3425 3.0259
1.3496 3.0225
1.3523 3.0212
1.3571 3.0190
1.3623 3.0166
1.3646 3.0156
1.3721 3.0122
1.3723 3.0121
1.3796 3.0088
1.3826 3.0074
1.3871 3.0054
1.3930 3.0029
1.3947 3.0021
1.4022 2.9989
1.4036 2.9983
1.4097 2.9957
1.4144 2.9937
1.4172 2.9924
1.4247 2.9893
1.4252 2.9891
1.4322 2.9861
1.4362 2.9845
1.4398 2.9830
1.4472 2.9799
1.4473 2.9799
1.4548 2.9768
1.4585 2.9753
1.4623 2.9737
1.4697 2.9707
1.4698 2.9707
1.4773 2.9676
1.4811 2.9661
1.4849 2.9646
1.4924 2.9615
1.4924 2.9615
1.4924 2.9615
1.4999 2.9585
1.5039 2.9569
1.5074 2.9555
1.5149 2.9525
1.5153 2.9523
1.5224 2.9495
1.5268 2.9477
1.5300 2.9465
1.5375 2.9434
1.5382 2.9431
1.5450 2.9404
1.5497 2.9385
1.5525 2.9374
1.5600 2.9344
1.5610 2.9340
1.5675 2.9313
1.5724 2.9294
1.5751 2.9283
1.5826 2.9252
1.5836 2.9248
1.5901 2.9222
1.5948 2.9202
1.5976 2.9191
1.6051 2.9160
1.6059 2.9156
1.6126 2.9128
1.6169 2.9111
1.6202 2.9097
1.6277 2.9065
1.6352 2.9033
1.6384 2.9019
1.6427 2.9001
1.6490 2.8973
1.6502 2.8968
1.6577 2.8935
1.6594 2.8928
1.6653 2.8902
1.6697 2.8882
1.6728 2.8868
1.6798 2.8836
1.6803 2.8834
1.6878 2.8800
1.6897 2.8791
1.6953 2.8765
1.6995 2.8745
1.7028 2.8729
1.7090 2.8700
1.7104 2.8693
1.7179 2.8657
1.7184 2.8654
1.7254 2.8620
1.7276 2.8608
1.7329 2.8582
1.7366 2.8563
1.7404 2.8543
1.7455 2.8517
1.7479 2.8504
1.7541 2.8472
1.7555 2.8464
1.7625 2.8427
1.7630 2.8424
1.7705 2.8382
1.7707 2.8381
1.7780 2.8340
1.7787 2.8336
1.7855 2.8297
1.7866 2.8290
1.7930 2.8252
1.7943 2.8245
1.8006 2.8207
1.8017 2.8199
1.8081 2.8160
1.8090 2.8154
1.8156 2.8112
1.8161 2.8109
1.8230 2.8064
1.8231 2.8063
1.8298 2.8018
1.8306 2.8013
1.8364 2.7973
1.8381 2.7961
1.8429 2.7927
1.8457 2.7907
1.8491 2.7882
1.8532 2.7852
1.8552 2.7837
1.8607 2.7795
1.8611 2.7792
1.8669 2.7747
1.8682 2.7736
1.8725 2.7701
1.8757 2.7675
1.8780 2.7656
1.8832 2.7611
1.8885 2.7566
1.8907 2.7545
1.8935 2.7520
1.8935 2.7520
1.8983 2.7477
1.8984 2.7476
1.9033 2.7430
1.9058 2.7406
1.9079 2.7385
1.9133 2.7331
1.9208 2.7253
1.9283 2.7172
1.9358 2.7086
1.9434 2.6996
1.9509 2.6901
1.9584 2.6800
1.9659 2.6693
1.9734 2.6580
1.9809 2.6458
1.9885 2.6328
1.9960 2.6187
2.0035 2.6034
2.0110 2.5868
2.0185 2.5685
2.0260 2.5483
2.0336 2.5256
2.0411 2.4998
2.0486 2.4701
2.0561 2.4351
2.0636 2.3926
2.0711 2.3388
2.0787 2.2657
2.0862 2.1523
2.0937 1.8925
2.1012 1.9573
2.1087 2.1788
2.1162 2.2876
2.1238 2.3608
2.1313 2.4164
2.1388 2.4613
2.1463 2.4992
2.1538 2.5320
2.1613 2.5610
2.1689 2.5870
2.1764 2.6107
2.1839 2.6325
2.1914 2.6526
2.1989 2.6714
2.2064 2.6891
2.2140 2.7057
2.2215 2.7215
2.2290 2.7365
2.2365 2.7508
2.2440 2.7645
2.2515 2.7777
2.2591 2.7904
2.2666 2.8026
2.2741 2.8145
2.2816 2.8260
2.2891 2.8371
2.2966 2.8480
2.3042 2.8585
2.3117 2.8688
2.3192 2.8789
2.3267 2.8887
2.3342 2.8983
2.3417 2.9077
2.3493 2.9170
2.3568 2.9261
2.3643 2.9350
2.3718 2.9438
2.3793 2.9525
2.3868 2.9610
2.3944 2.9694
2.4019 2.6688
2.4094 2.6165
2.4169 2.5930
2.4244 2.5784
2.4319 2.5682
2.4394 2.5606
2.4470 2.5547
2.4545 2.5502
2.4620 2.5465
2.4695 2.5436
2.4770 2.5413
2.4845 2.5395
2.4921 2.5381
2.4996 2.5370
2.5071 2.5362
2.5146 2.5357
2.5221 2.5354
2.5296 2.5353
2.5372 2.5354
2.5447 2.5357
2.5522 2.5361
2.5597 2.5366
2.5672 2.5373
2.5747 2.5381
2.5823 2.5390
2.5898 2.5400
2.5973 2.5411
2.6048 2.5422
2.6123 2.5435
2.6198 2.5448
2.6274 2.5462
2.6349 2.5477
2.6424 2.5493
2.6499 2.5509
2.6574 2.5525
2.6649 2.5543
2.6725 2.5561
2.6800 2.5579
2.6875 2.5598
2.6950 2.5617
2.7025 2.5637
2.7100 2.5658
2.7176 2.5678
2.7251 2.5700
2.7326 2.5721
2.7401 2.5743
2.7476 2.5766
2.7551 2.5789
2.7627 2.5812
2.7702 2.5836
2.7777 2.5860
2.7852 2.5884
2.7927 2.5909
2.8002 2.5934
2.8078 2.5959
2.8153 2.5985
2.8228 2.6011
2.8303 2.6037
2.8378 2.6064
2.8453 2.6091
2.8529 2.6118
2.8604 2.6145
2.8679 2.6173
2.8754 2.6201
2.8829 2.6229
2.8904 2.6258
2.8980 2.6286
2.9055 2.6315
2.9130 2.6344
2.9205 2.6373
2.9280 2.6403
2.9355 2.6432
2.9431 2.6462
2.9506 2.6492
2.9581 2.6523
2.9656 2.6553
2.9731 2.6583
2.9806 2.6614
2.9881 2.6645
2.9957 2.6676


==> data/flatonaxino_fa=11_ma=2.dat <==
1.0414 3.8054
1.0418 3.8040
1.0433 3.7982
1.0447 3.7931
1.0460 3.7886
1.0472 3.7845
1.0484 3.7807
1.0489 3.7790
1.0498 3.7761
1.0515 3.7708
1.0531 3.7660
1.0546 3.7617
1.0559 3.7579
1.0564 3.7565
1.0577 3.7531
1.0596 3.7480
1.0613 3.7434
1.0629 3.7393
1.0639 3.7369
1.0647 3.7349
1.0669 3.7298
1.0689 3.7252
1.0707 3.7211
1.0715 3.7195
1.0729 3.7164
1.0752 3.7115
1.0774 3.7071
1.0790 3.7039
1.0795 3.7029
1.0821 3.6978
1.0845 3.6933
1.0865 3.6898
1.0869 3.6891
1.0897 3.6841
1.0923 3.6797
1.0940 3.6769
1.0950 3.6752
1.0981 3.6704
1.1008 3.6660
1.1015 3.6650
1.1040 3.6613
1.1072 3.6567
1.1090 3.6540
1.1103 3.6522
1.1138 3.6475
1.1166 3.6438
1.1171 3.6431
1.1208 3.6383
1.1208 3.6383
1.1241 3.6342
1.1243 3.6339
1.1283 3.6291
1.1316 3.6252
1.1320 3.6247
1.1362 3.6199
1.1391 3.6167
1.1403 3.6154
1.1446 3.6108
1.1466 3.6087
1.1490 3.6062
1.1535 3.6017
1.1541 3.6011
1.1583 3.5970
1.1617 3.5938
1.1631 3.5924
1.1681 3.5878
1.1692 3.5869
1.1733 3.5832
1.1767 3.5803
1.1786 3.5786
1.1840 3.5741
1.1842 3.5739
1.1897 3.5694
1.1917 3.5678
1.1956 3.5648
1.1992 3.5620
1.2016 3.5602
1.2068 3.5563
1.2077 3.5556
1.2140 3.5511
1.2143 3.5509
1.2206 3.5464
1.2218 3.5456
1.2273 3.5418
1.2293 3.5405
1.2343 3.5372
1.2368 3.5355
1.2414 3.5326
1.2443 3.5307
1.2487 3.5280
1.2519 3.5260
1.2562 3.5234
1.2594 3.5215
1.2639 3.5188
1.2669 3.5171
1.2719 3.5142
1.2744 3.5127
1.2800 3.5096
1.2819 3.5085
1.2883 3.5050
1.2894 3.5044
1.2968 3.5004
1.2970 3.5003
1.3045 3.4964
1.3056 3.4958
1.3120 3.4925
1.3145 3.4912
1.3195 3.4887
1.3237 3.4866
1.3270 3.4849
1.3330 3.4820
1.3345 3.4813
1.3420 3.4776
1.3425 3.4774
1.3496 3.4741
1.3523 3.4728
1.3571 3.4706
1.3623 3.4682
1.3646 3.4671
1.3721 3.4637
1.3723 3.4636
1.3796 3.4603
1.3826 3.4590
1.3871 3.4570
1.3930 3.4544
1.3947 3.4537
1.4022 3.4504
1.4036 3.4498
1.4097 3.4472
1.4144 3.4452
1.4172 3.4440
1.4247 3.4408
1.4252 3.4406
1.4322 3.4377
1.4362 3.4360
1.4398 3.4345
1.4472 3.4314
1.4473 3.4314
1.4548 3.4283
1.4585 3.4268
1.4623 3.4253
1.4697 3.4222
1.4698 3.4222
1.4773 3.4191
1.4811 3.4176
1.4849 3.4161
1.4924 3.4131
1.4924 3.4131
1.4924 3.4131
1.4999 3.4101
1.5039 3.4084
1.5074 3.4070
1.5149 3.4040
1.5153 3.4039
1.5224 3.4010
1.5268 3.3993
1.5300 3.3980
1.5375 3.3950
1.5382 3.3947
1.5450 3.3920
1.5497 3.3901
1.5525 3.3889
1.5600 3.3859
1.5610 3.3855
1.5675 3.3829
1.5724 3.3809
1.5751 3.3798
1.5826 3.3768
1.5836 3.3763
1.5901 3.3737
1.5948 3.3717
1.5976 3.3706
1.6051 3.3675
1.6059 3.3672
1.6126 3.3644
1.6169 3.3626
1.6202 3.3612
1.6277 3.3580
1.6352 3.3548
1.6384 3.3534
1.6427 3.3516
1.6490 3.3489
1.6502 3.3483
1.6577 3.3450
1.6594 3.3443
1.6653 3.3417
1.6697 3.3397
1.6728 3.3383
1.6798 3.3352
1.6803 3.3349
1.6878 3.3315
1.6897 3.3306
1.6953 3.3280
1.6995 3.3260
1.7028 3.3244
1.7090 3.3215
1.7104 3.3208
1.7179 3.3172
1.7184 3.3169
1.7254 3.3135
1.7276 3.3123
1.7329 3.3097
1.7366 3.3078
1.7404 3.3058
1.7455 3.3032
1.7479 3.3019
1.7541 3.2987
1.7555 3.2979
1.7625 3.2942
1.7630 3.2939
1.7705 3.2897
1.7707 3.2896
1.7780 3.2855
1.7787 3.2851
1.7855 3.2811
1.7866 3.2805
1.7930 3.2767
1.7943 3.2760
1.8006 3.2722
1.8017 3.2714
1.8081 3.2675
1.8090 3.2669
1.8156 3.2627
1.8161 3.2624
1.8230 3.2578
1.8231 3.2578
1.8298 3.2533
1.8306 3.2528
1.8364 3.2487
1.8381 3.2475
1.8429 3.2442
1.8457 3.2422
1.8491 3.2397
1.8532 3.2367
1.8552 3.2352
1.8607 3.2309
1.8611 3.2307
1.8669 3.2261
1.8682 3.2250
1.8725 3.2216
1.8757 3.2189
1.8780 3.2170
1.8832 3.2126
1.8885 3.2080
1.8907 3.2060
1.8935 3.2035
1.8935 3.2035
1.8983 3.1991
1.8984 3.1990
1.9033 3.1944
1.9058 3.1920
1.9079 3.1899
1.9133 3.1845
1.9208 3.1767
1.9283 3.1686
1.9358 3.1600
1.9434 3.1510
1.9509 3.1415
1.9584 3.1314
1.9659 3.1207
1.9734 3.1093
1.9809 3.0971
1.9885 3.0841
1.9960 3.0700
2.0035 3.0548
2.0110 3.0381
2.0185 3.0198
2.0260 2.9995
2.0336 2.9768
2.0411 2.9511
2.0486 2.9213
2.0561 2.8863
2.0636 2.8438
2.0711 2.7900
2.0787 2.7169
2.0862 2.6034
2.0937 2.3436
2.1012 2.4084
2.1087 2.6298
2.1162 2.7386
2.1238 2.8119
2.1313 2.8674
2.1388 2.9123
2.1463 2.9501
2.1538 2.9829
2.1613 3.0119
2.1689 3.0379
2.1764 3.0615
2.1839 3.0832
2.1914 3.1033
2.1989 3.1221
2.2064 3.1397
2.2140 3.1563
2.2215 3.1720
2.2290 3.1870
2.2365 3.2012
2.2440 3.2149
2.2515 3.2280
2.2591 3.2406
2.2666 3.2528
2.2741 3.2646
2.2816 3.2760
2.2891 3.2871
2.2966 3.2978
2.3042 3.3083
2.3117 3.3185
2.3192 3.3284
2.3267 3.3382
2.3342 3.3477
2.3417 3.3570
2.3493 3.3661
2.3568 3.3751
2.3643 3.3839
2.3718 3.3926
2.3793 3.4011
2.3868 3.4095
2.3944 3.4177
2.4019 3.1169
2.4094 3.0645
2.4169 3.0409
2.4244 3.0261
2.4319 3.0156
2.4394 3.0078
2.4470 3.0018
2.4545 2.9970
2.4620 2.9931
2.4695 2.9900
2.4770 2.9874
2.4845 2.9853
2.4921 2.9836
2.4996 2.9823
2.5071 2.9812
2.5146 2.9804
2.5221 2.9798
2.5296 2.9794
2.5372 2.9791
2.5447 2.9790
2.5522 2.9790
2.5597 2.9792
2.5672 2.9795
2.5747 2.9798
2.5823 2.9803
2.5898 2.9808
2.5973 2.9815
2.6048 2.9822
2.6123 2.9829
2.6198 2.9837
2.6274 2.9846
2.6349 2.9856
2.6424 2.9865
2.6499 2.9876
2.6574 2.9886
2.6649 2.9897
2.6725 2.9909
2.6800 2.9921
2.6875 2.9933
2.6950 2.9945
2.7025 2.9958
2.7100 2.9971
2.7176 2.9985
2.7251 2.9998
2.7326 3.0012
2.7401 3.0026
2.7476 3.0041
2.7551 3.0055
2.7627 3.0070
2.7702 3.0085
2.7777 3.0100
2.7852 3.0116
2.7927 3.0131
2.8002 3.0147
2.8078 3.0163
2.8153 3.0179
2.8228 3.0195
2.8303 3.0211
2.8378 3.0228
2.8453 3.0244
2.8529 3.0261
2.8604 3.0278
2.8679 3.0295
2.8754 3.0312
2.8829 3.0330
2.8904 3.0347
2.8980 3.0364
2.9055 3.0382
2.9130 3.0400
2.9205 3.0418
2.9280 3.0436
2.9355 3.0454
2.9431 3.0472
2.9506 3.0490
2.9581 3.0509
2.9656 3.0527
2.9731 3.0546
2.9806 3.0565
2.9881 3.0584
2.9957 3.0603


==> data/flatonaxino_fa=12_ma=1.dat <==
1.0414 2.8539
1.0428 2.8484
1.0442 2.8434
1.0456 2.8387
1.0468 2.8343
1.0480 2.8303
1.0489 2.8275
1.0494 2.8261
1.0510 2.8209
1.0526 2.8160
1.0541 2.8116
1.0556 2.8074
1.0556 2.8074
1.0564 2.8050
1.0571 2.8030
1.0590 2.7979
1.0608 2.7933
1.0625 2.7889
1.0639 2.7854
1.0642 2.7848
1.0663 2.7797
1.0683 2.7750
1.0702 2.7707
1.0715 2.7680
1.0723 2.7662
1.0746 2.7613
1.0768 2.7568
1.0789 2.7526
1.0790 2.7524
1.0814 2.7476
1.0839 2.7430
1.0862 2.7387
1.0865 2.7383
1.0890 2.7339
1.0917 2.7293
1.0940 2.7254
1.0943 2.7249
1.0973 2.7201
1.1002 2.7156
1.1015 2.7135
1.1032 2.7110
1.1064 2.7063
1.1090 2.7025
1.1095 2.7019
1.1129 2.6971
1.1162 2.6927
1.1166 2.6923
1.1199 2.6879
1.1234 2.6835
1.1241 2.6827
1.1273 2.6788
1.1311 2.6743
1.1316 2.6737
1.1352 2.6696
1.1391 2.6652
1.1392 2.6651
1.1436 2.6604
1.1466 2.6572
1.1479 2.6558
1.1525 2.6512
1.1541 2.6496
1.1572 2.6466
1.1617 2.6423
1.1619 2.6421
1.1669 2.6374
1.1692 2.6354
1.1721 2.6328
1.1767 2.6288
1.1773 2.6283
1.1828 2.6236
1.1842 2.6224
1.1884 2.6190
1.1917 2.6164
1.1942 2.6144
1.1992 2.6105
1.2001 2.6099
1.2062 2.6053
1.2068 2.6049
1.2125 2.6006
1.2143 2.5994
1.2191 2.5960
1.2218 2.5941
1.2257 2.5914
1.2293 2.5890
1.2326 2.5868
1.2368 2.5841
1.2397 2.5822
1.2443 2.5793
1.2470 2.5777
1.2519 2.5746
1.2544 2.5731
1.2594 2.5701
1.2621 2.5685
1.2669 2.5657
1.2700 2.5639
1.2744 2.5613
1.2781 2.5593
1.2819 2.5571
1.2864 2.5547
1.2894 2.5530
1.2948 2.5501
1.2970 2.5490
1.3035 2.5455
1.3045 2.5450
1.3120 2.5411
1.3124 2.5409
1.3195 2.5373
1.3216 2.5363
1.3270 2.5336
1.3309 2.5317
1.3345 2.5300
1.3345 2.5300
1.3404 2.5271
1.3420 2.5263
1.3496 2.5228
1.3501 2.5226
1.3571 2.5193
1.3600 2.5180
1.3646 2.5158
1.3700 2.5134
1.3721 2.5124
1.3796 2.5091
1.3802 2.5088
1.3871 2.5058
1.3907 2.5042
1.3947 2.5025
1.4012 2.4997
1.4022 2.4992
1.4097 2.4960
1.4120 2.4951
1.4172 2.4928
1.4228 2.4905
1.4247 2.4897
1.4322 2.4866
1.4338 2.4859
1.4398 2.4835
1.4449 2.4814
1.4473 2.4804
1.4548 2.4773
1.4560 2.4768
1.4623 2.4743
1.4673 2.4722
1.4698 2.4712
1.4773 2.4682
1.4786 2.4677
1.4849 2.4652
1.4901 2.4631
1.4924 2.4622
1.4999 2.4592
1.5015 2.4586
1.5074 2.4562
1.5130 2.4540
1.5149 2.4533
1.5224 2.4503
1.5244 2.4495
1.5300 2.4473
1.5359 2.4450
1.5375 2.4444
1.5450 2.4414
1.5474 2.4405
1.5525 2.4384
1.5588 2.4359
1.5600 2.4354
1.5675 2.4325
1.5702 2.4314
1.5751 2.4295
1.5814 2.4269
1.5826 2.4265
1.5901 2.4235
1.5927 2.4224
1.5976 2.4204
1.6038 2.4179
1.6051 2.4174
1.6126 2.4143
1.6149 2.4134
1.6202 2.4113
1.6258 2.4090
1.6277 2.4082
1.6352 2.4051
1.6366 2.4045
1.6427 2.4019
1.6472 2.4000
1.6502 2.3987
1.6577 2.3956
1.6577 2.3956
1.6653 2.3923
1.6681 2.3911
1.6728 2.3891
1.6782 2.3867
1.6803 2.3858
1.6878 2.3824
1.6882 2.3823
1.6953 2.3791
1.6981 2.3778
1.7028 2.3757
1.7078 2.3734
1.7104 2.3722
1.7172 2.3690
1.7179 2.3687
1.7254 2.3651
1.7265 2.3646
1.7329 2.3615
1.7356 2.3602
1.7404 2.3579
1.7445 2.3558
1.7479 2.3541
1.7532 2.3515
1.7555 2.3503
1.7617 2.3471
1.7630 2.3464
1.7630 2.3464
1.7700 2.3427
1.7705 2.3425
1.7780 2.3385
1.7782 2.3384
1.7855 2.3343
1.7861 2.3340
1.7930 2.3301
1.7939 2.3297
1.8006 2.3258
1.8014 2.3253
1.8081 2.3214
1.8088 2.3210
1.8156 2.3169
1.8160 2.3167
1.8230 2.3123
1.8231 2.3123
1.8298 2.3080
1.8306 2.3075
1.8365 2.3037
1.8381 2.3026
1.8430 2.2994
1.8457 2.2975
1.8493 2.2950
1.8532 2.2923
1.8554 2.2907
1.8607 2.2870
1.8614 2.2864
1.8672 2.2821
1.8682 2.2814
1.8729 2.2778
1.8757 2.2756
1.8784 2.2735
1.8832 2.2697
1.8838 2.2692
1.8891 2.2649
1.8907 2.2635
1.8942 2.2606
1.8983 2.2570
1.8991 2.2563
1.9039 2.2520
1.9058 2.2503
1.9087 2.2477
1.9132 2.2434
1.9133 2.2433
1.9208 2.2359
1.9283 2.2283
1.9358 2.2202
1.9434 2.2116
1.9509 2.2026
1.9584 2.1931
1.9659 2.1830
1.9734 2.1722
1.9809 2.1606
1.9885 2.1481
1.9960 2.1347
2.0035 2.1201
2.0110 2.1041
2.0185 2.0865
2.0260 2.0669
2.0336 2.0449
2.0411 2.0199
2.0486 1.9910
2.0561 1.9567
2.0636 1.9150
2.0711 1.8620
2.0787 1.7897
2.0862 1.6771
2.0937 1.4182
2.1012 1.4839
2.1087 1.7062
2.1162 1.8160
2.1238 1.8902
2.1313 1.9467
2.1388 1.9926
2.1463 2.0314
2.1538 2.0652
2.1613 2.0952
2.1689 2.1223
2.1764 2.1470
2.1839 2.1698
2.1914 2.1910
2.1989 2.2109
2.2064 2.2297
2.2140 2.2474
2.2215 2.2643
2.2290 2.2805
2.2365 2.2959
2.2440 2.3108
2.2515 2.3252
2.2591 2.3390
2.2666 2.3525
2.2741 2.3655
2.2816 2.3782
2.2891 2.3905
2.2966 2.4026
2.3042 2.4144
2.3117 2.4259
2.3192 2.4372
2.3267 2.4483
2.3342 2.4591
2.3417 2.4698
2.3493 2.4803
2.3568 2.4907
2.3643 2.5008
2.3718 2.5109
2.3793 2.5208
2.3868 2.5306
2.3944 2.5402
2.4019 2.2409
2.4094 2.1899
2.4169 2.1676
2.4244 2.1542
2.4319 2.1452
2.4394 2.1389
2.4470 2.1342
2.4545 2.1309
2.4620 2.1284
2.4695 2.1267
2.4770 2.1256
2.4845 2.1249
2.4921 2.1247
2.4996 2.1247
2.5071 2.1251
2.5146 2.1257
2.5221 2.1265
2.5296 2.1275
2.5372 2.1286
2.5447 2.1300
2.5522 2.1314
2.5597 2.1329
2.5672 2.1346
2.5747 2.1363
2.5823 2.1382
2.5898 2.1401
2.5973 2.1420
2.6048 2.1440
2.6123 2.1461
2.6198 2.1483
2.6274 2.1504
2.6349 2.1526
2.6424 2.1549
2.6499 2.1572
2.6574 2.1595
2.6649 2.1618
2.6725 2.1641
2.6800 2.1665
2.6875 2.1688
2.6950 2.1712
2.7025 2.1736
2.7100 2.1760
2.7176 2.1784
2.7251 2.1808
2.7326 2.1831
2.7401 2.1855
2.7476 2.1879
2.7551 2.1902
2.7627 2.1925
2.7702 2.1948
2.7777 2.1971
2.7852 2.1993
2.7927 2.2015
2.8002 2.2037
2.8078 2.2059
2.8153 2.2080
2.8228 2.2100
2.8303 2.2120
2.8378 2.2140
2.8453 2.2158
2.8529 2.2177
2.8604 2.2194
2.8679 2.2211
2.8754 2.2227
2.8829 2.2242
2.8904 2.2255
2.8980 2.2268
2.9055 2.2280
2.9130 2.2290
2.9205 2.2299
2.9280 2.2306
2.9355 2.2312
2.9431 2.2316
2.9506 2.2318
2.9581 2.2317
2.9656 2.2314
2.9731 2.2308
2.9806 2.2299
2.9881 2.2286
2.9957 2.2270
2.9957 2.2270


==> data/flatonaxino_fa=12_ma=2.dat <==
1.0414 3.3054
1.0428 3.3000
1.0442 3.2949
1.0456 3.2902
1.0468 3.2859
1.0480 3.2818
1.0489 3.2790
1.0494 3.2776
1.0510 3.2724
1.0526 3.2675
1.0541 3.2631
1.0556 3.2589
1.0556 3.2589
1.0564 3.2565
1.0571 3.2545
1.0590 3.2494
1.0608 3.2448
1.0625 3.2405
1.0639 3.2369
1.0642 3.2363
1.0663 3.2312
1.0683 3.2265
1.0702 3.2222
1.0715 3.2195
1.0723 3.2177
1.0746 3.2128
1.0768 3.2083
1.0789 3.2041
1.0790 3.2039
1.0814 3.1991
1.0839 3.1945
1.0862 3.1902
1.0865 3.1898
1.0890 3.1854
1.0917 3.1808
1.0940 3.1769
1.0943 3.1764
1.0973 3.1716
1.1002 3.1671
1.1015 3.1650
1.1032 3.1625
1.1064 3.1578
1.1090 3.1540
1.1095 3.1534
1.1129 3.1486
1.1162 3.1442
1.1166 3.1438
1.1199 3.1394
1.1234 3.1350
1.1241 3.1342
1.1273 3.1303
1.1311 3.1258
1.1316 3.1252
1.1352 3.1211
1.1391 3.1167
1.1392 3.1166
1.1436 3.1119
1.1466 3.1087
1.1479 3.1073
1.1525 3.1027
1.1541 3.1011
1.1572 3.0981
1.1617 3.0938
1.1619 3.0936
1.1669 3.0889
1.1692 3.0869
1.1721 3.0843
1.1767 3.0803
1.1773 3.0797
1.1828 3.0751
1.1842 3.0739
1.1884 3.0705
1.1917 3.0678
1.1942 3.0659
1.1992 3.0620
1.2001 3.0613
1.2062 3.0567
1.2068 3.0563
1.2125 3.0521
1.2143 3.0509
1.2191 3.0475
1.2218 3.0456
1.2257 3.0429
1.2293 3.0405
1.2326 3.0383
1.2368 3.0355
1.2397 3.0337
1.2443 3.0307
1.2470 3.0291
1.2519 3.0260
1.2544 3.0245
1.2594 3.0215
1.2621 3.0199
1.2669 3.0171
1.2700 3.0153
1.2744 3.0127
1.2781 3.0107
1.2819 3.0085
1.2864 3.0061
1.2894 3.0044
1.2948 3.0015
1.2970 3.0003
1.3035 2.9969
1.3045 2.9964
1.3120 2.9925
1.3124 2.9923
1.3195 2.9887
1.3216 2.9877
1.3270 2.9849
1.3309 2.9830
1.3345 2.9813
1.3345 2.9813
1.3404 2.9785
1.3420 2.9777
1.3496 2.9741
1.3501 2.9739
1.3571 2.9706
1.3600 2.9692
1.3646 2.9671
1.3700 2.9646
1.3721 2.9637
1.3796 2.9603
1.3802 2.9601
1.3871 2.9570
1.3907 2.9554
1.3947 2.9537
1.4012 2.9508
1.4022 2.9504
1.4097 2.9472
1.4120 2.9462
1.4172 2.9440
1.4228 2.9416
1.4247 2.9408
1.4322 2.9377
1.4338 2.9370
1.4398 2.9345
1.4449 2.9324
1.4473 2.9314
1.4548 2.9283
1.4560 2.9278
1.4623 2.9253
1.4673 2.9232
1.4698 2.9222
1.4773 2.9192
1.4786 2.9186
1.4849 2.9161
1.4901 2.9140
1.4924 2.9131
1.4999 2.9101
1.5015 2.9094
1.5074 2.9071
1.5130 2.9048
1.5149 2.9040
1.5224 2.9010
1.5244 2.9002
1.5300 2.8980
1.5359 2.8956
1.5375 2.8950
1.5450 2.8920
1.5474 2.8910
1.5525 2.8890
1.5588 2.8864
1.5600 2.8859
1.5675 2.8829
1.5702 2.8818
1.5751 2.8798
1.5814 2.8772
1.5826 2.8768
1.5901 2.8737
1.5927 2.8726
1.5976 2.8706
1.6038 2.8681
1.6051 2.8675
1.6126 2.8644
1.6149 2.8635
1.6202 2.8612
1.6258 2.8589
1.6277 2.8581
1.6352 2.8548
1.6366 2.8543
1.6427 2.8516
1.6472 2.8497
1.6502 2.8484
1.6577 2.8451
1.6577 2.8451
1.6653 2.8417
1.6681 2.8405
1.6728 2.8384
1.6782 2.8359
1.6803 2.8350
1.6878 2.8315
1.6882 2.8313
1.6953 2.8280
1.6981 2.8267
1.7028 2.8245
1.7078 2.8221
1.7104 2.8209
1.7172 2.8176
1.7179 2.8172
1.7254 2.8135
1.7265 2.8130
1.7329 2.8097
1.7356 2.8084
1.7404 2.8059
1.7445 2.8038
1.7479 2.8020
1.7532 2.7992
1.7555 2.7980
1.7617 2.7946
1.7630 2.7939
1.7630 2.7939
1.7700 2.7900
1.7705 2.7898
1.7780 2.7856
1.7782 2.7855
1.7855 2.7812
1.7861 2.7809
1.7930 2.7768
1.7939 2.7763
1.8006 2.7723
1.8014 2.7717
1.8081 2.7676
1.8088 2.7671
1.8156 2.7628
1.8160 2.7626
1.8230 2.7580
1.8231 2.7579
1.8298 2.7534
1.8306 2.7529
1.8365 2.7488
1.8381 2.7477
1.8430 2.7442
1.8457 2.7423
1.8493 2.7397
1.8532 2.7368
1.8554 2.7351
1.8607 2.7311
1.8614 2.7305
1.8672 2.7260
1.8682 2.7252
1.8729 2.7214
1.8757 2.7191
1.8784 2.7168
1.8832 2.7127
1.8838 2.7122
1.8891 2.7077
1.8907 2.7062
1.8942 2.7031
1.8983 2.6993
1.8991 2.6985
1.9039 2.6939
1.9058 2.6922
1.9087 2.6894
1.9132 2.6848
1.9133 2.6847
1.9208 2.6769
1.9283 2.6688
1.9358 2.6602
1.9434 2.6512
1.9509 2.6417
1.9584 2.6316
1.9659 2.6210
1.9734 2.6096
1.9809 2.5975
1.9885 2.5844
1.9960 2.5704
2.0035 2.5551
2.0110 2.5385
2.0185 2.5202
2.0260 2.4999
2.0336 2.4773
2.0411 2.4515
2.0486 2.4218
2.0561 2.3868
2.0636 2.3444
2.0711 2.2906
2.0787 2.2175
2.0862 2.1041
2.0937 1.8442
2.1012 1.9091
2.1087 2.1306
2.1162 2.2394
2.1238 2.3127
2.1313 2.3683
2.1388 2.4132
2.1463 2.4511
2.1538 2.4839
2.1613 2.5129
2.1689 2.5390
2.1764 2.5627
2.1839 2.5845
2.1914 2.6046
2.1989 2.6235
2.2064 2.6411
2.2140 2.6578
2.2215 2.6736
2.2290 2.6886
2.2365 2.7030
2.2440 2.7167
2.2515 2.7299
2.2591 2.7427
2.2666 2.7550
2.2741 2.7668
2.2816 2.7784
2.2891 2.7895
2.2966 2.8004
2.3042 2.8110
2.3117 2.8214
2.3192 2.8315
2.3267 2.8413
2.3342 2.8510
2.3417 2.8605
2.3493 2.8698
2.3568 2.8790
2.3643 2.8880
2.3718 2.8968
2.3793 2.9055
2.3868 2.9141
2.3944 2.9226
2.4019 2.6221
2.4094 2.5699
2.4169 2.5465
2.4244 2.5320
2.4319 2.5218
2.4394 2.5143
2.4470 2.5086
2.4545 2.5041
2.4620 2.5005
2.4695 2.4977
2.4770 2.4955
2.4845 2.4938
2.4921 2.4925
2.4996 2.4916
2.5071 2.4909
2.5146 2.4905
2.5221 2.4903
2.5296 2.4904
2.5372 2.4906
2.5447 2.4910
2.5522 2.4916
2.5597 2.4922
2.5672 2.4931
2.5747 2.4940
2.5823 2.4950
2.5898 2.4962
2.5973 2.4974
2.6048 2.4987
2.6123 2.5002
2.6198 2.5016
2.6274 2.5032
2.6349 2.5049
2.6424 2.5066
2.6499 2.5083
2.6574 2.5102
2.6649 2.5121
2.6725 2.5140
2.6800 2.5160
2.6875 2.5181
2.6950 2.5202
2.7025 2.5223
2.7100 2.5245
2.7176 2.5268
2.7251 2.5291
2.7326 2.5314
2.7401 2.5338
2.7476 2.5362
2.7551 2.5386
2.7627 2.5411
2.7702 2.5437
2.7777 2.5462
2.7852 2.5488
2.7927 2.5514
2.8002 2.5541
2.8078 2.5568
2.8153 2.5595
2.8228 2.5622
2.8303 2.5650
2.8378 2.5678
2.8453 2.5706
2.8529 2.5734
2.8604 2.5763
2.8679 2.5792
2.8754 2.5821
2.8829 2.5850
2.8904 2.5880
2.8980 2.5910
2.9055 2.5940
2.9130 2.5970
2.9205 2.6000
2.9280 2.6030
2.9355 2.6061
2.9431 2.6092
2.9506 2.6122
2.9581 2.6153
2.9656 2.6185
2.9731 2.6216
2.9806 2.6247
2.9881 2.6279
2.9957 2.6310
2.9957 2.6310


==> data/flatonaxino_mPQ=0p025_ma=1.dat <==
2.3010 13.0000
2.3180 13.0000
2.3350 13.0000
2.3520 13.0000
2.3690 13.0000
2.3860 13.0000
2.4030 13.0000
2.4200 13.0000
2.4369 13.0000
2.4539 13.0000
2.4709 13.0000
2.4879 13.0000
2.5049 13.0000
2.5219 13.0000
2.5389 13.0000
2.5559 13.0000
2.5729 13.0000
2.5899 13.0000
2.6068 13.0000
2.6238 12.6661
2.6408 12.4473
2.6578 12.2983
2.6748 12.1809
2.6918 12.0816
2.7088 11.9941
2.7258 11.9147
2.7428 11.8414
2.7598 11.7726
2.7767 11.7075
2.7937 11.6452
2.8107 11.5853
2.8277 11.5274
2.8447 11.4711
2.8617 11.4162
2.8787 11.3625
2.8957 11.3098
2.9127 11.2580
2.9296 11.2070
2.9466 11.1565
2.9636 11.1067
2.9806 11.0573
2.9976 11.0083
3.0146 10.9597
3.0316 10.9113
3.0486 10.8632
3.0656 10.8153
3.0826 10.7675
3.0995 10.7199
3.1165 10.6723
3.1335 10.6247
3.1505 10.5770
3.1675 10.5294
3.1845 10.4816
3.2015 10.4336
3.2185 10.3855
3.2355 10.3372
3.2525 10.2885
3.2694 10.2395
3.2864 10.1902
3.3034 10.1403
3.3204 10.0900
3.3374 10.0390
3.3544 9.9874
3.3714 9.9349
3.3884 9.8815
3.4054 9.8271
3.4224 9.7715
3.4393 9.7145
3.4563 9.6559
3.4733 9.5954
3.4903 9.5327
3.5073 9.4673
3.5243 9.3988
3.5413 9.3264
3.5583 9.2491
3.5753 9.1657
3.5922 9.0743
3.6092 8.9720
3.6262 8.8541
3.6432 8.7120
3.6602 8.5278
3.6772 8.2513
3.6942 7.5674
3.7112 7.9485
3.7282 8.3019
3.7452 8.4759
3.7621 8.5871
3.7791 8.6658
3.7961 8.7249
3.8131 8.7707
3.8301 8.8069
3.8471 8.8361
3.8641 8.8597
3.8811 8.8789
3.8981 8.8946
3.9151 8.9072
3.9320 8.9174
3.9490 8.9255
3.9660 8.9319
3.9830 8.9366
4.0000 8.9400


==> data/flatonaxino_mPQ=0p025_ma=2.dat <==
2.3010 13.0000
2.3180 13.0000
2.3350 13.0000
2.3520 13.0000
2.3690 13.0000
2.3860 13.0000
2.4030 13.0000
2.4200 13.0000
2.4369 13.0000
2.4539 13.0000
2.4709 13.0000
2.4879 13.0000
2.5049 13.0000
2.5219 13.0000
2.5389 13.0000
2.5559 13.0000
2.5729 13.0000
2.5899 13.0000
2.6068 13.0000
2.6238 13.0000
2.6408 13.0000
2.6578 13.0000
2.6748 13.0000
2.6918 12.9847
2.7088 12.8972
2.7258 12.8178
2.7428 12.7445
2.7598 12.6757
2.7767 12.6105
2.7937 12.5483
2.8107 12.4884
2.8277 12.4305
2.8447 12.3742
2.8617 12.3193
2.8787 12.2656
2.8957 12.2129
2.9127 12.1611
2.9296 12.1100
2.9466 12.0596
2.9636 12.0098
2.9806 11.9604
2.9976 11.9114
3.0146 11.8628
3.0316 11.8144
3.0486 11.7663
3.0656 11.7184
3.0826 11.6706
3.0995 11.6230
3.1165 11.5753
3.1335 11.5277
3.1505 11.4801
3.1675 11.4324
3.1845 11.3847
3.2015 11.3367
3.2185 11.2886
3.2355 11.2402
3.2525 11.1916
3.2694 11.1426
3.2864 11.0932
3.3034 11.0434
3.3204 10.9931
3.3374 10.9421
3.3544 10.8904
3.3714 10.8380
3.3884 10.7846
3.4054 10.7302
3.4224 10.6746
3.4393 10.6176
3.4563 10.5590
3.4733 10.4985
3.4903 10.4358
3.5073 10.3704
3.5243 10.3019
3.5413 10.2295
3.5583 10.1522
3.5753 10.0688
3.5922 9.9774
3.6092 9.8751
3.6262 9.7571
3.6432 9.6151
3.6602 9.4309
3.6772 9.1544
3.6942 8.4705
3.7112 8.8516
3.7282 9.2050
3.7452 9.3790
3.7621 9.4902
3.7791 9.5689
3.7961 9.6280
3.8131 9.6737
3.8301 9.7100
3.8471 9.7392
3.8641 9.7628
3.8811 9.7820
3.8981 9.7976
3.9151 9.8103
3.9320 9.8205
3.9490 9.8286
3.9660 9.8349
3.9830 9.8397
4.0000 9.8431


==> data/flatonaxino_mPQ=0p05_ma=1.dat <==
2.3010 13.0000
2.3180 13.0000
2.3350 13.0000
2.3520 12.9427
2.3690 12.8166
2.3860 12.7123
2.4030 12.6213
2.4200 12.5396
2.4369 12.4645
2.4539 12.3944
2.4709 12.3282
2.4879 12.2651
2.5049 12.2045
2.5219 12.1460
2.5389 12.0892
2.5559 12.0339
2.5729 11.9799
2.5899 11.9269
2.6068 11.8748
2.6238 11.8235
2.6408 11.7729
2.6578 11.7229
2.6748 11.6733
2.6918 11.6242
2.7088 11.5755
2.7258 11.5271
2.7428 11.4789
2.7598 11.4309
2.7767 11.3831
2.7937 11.3354
2.8107 11.2878
2.8277 11.2402
2.8447 11.1926
2.8617 11.1449
2.8787 11.0971
2.8957 11.0492
2.9127 11.0012
2.9296 10.9529
2.9466 10.9043
2.9636 10.8554
2.9806 10.8062
2.9976 10.7565
3.0146 10.7063
3.0316 10.6555
3.0486 10.6040
3.0656 10.5518
3.0826 10.4987
3.0995 10.4446
3.1165 10.3894
3.1335 10.3328
3.1505 10.2747
3.1675 10.2147
3.1845 10.1527
3.2015 10.0881
3.2185 10.0205
3.2355 9.9493
3.2525 9.8735
3.2694 9.7920
3.2864 9.7031
3.3034 9.6042
3.3204 9.4913
3.3374 9.3573
3.3544 9.1878
3.3714 8.9469
3.3884 8.4777
3.4054 8.3416
3.4224 8.8333
3.4393 9.0375
3.4563 9.1619
3.4733 9.2481
3.4903 9.3119
3.5073 9.3609
3.5243 9.3996
3.5413 9.4305
3.5583 9.4556
3.5753 9.4760
3.5922 9.4925
3.6092 9.5060
3.6262 9.5169
3.6432 9.5255
3.6602 9.5323
3.6772 9.5375
3.6942 9.5413
3.7112 8.7973
3.7282 8.6842
3.7452 8.6142
3.7621 8.5595
3.7791 8.5126
3.7961 8.4705
3.8131 8.4317
3.8301 8.3952
3.8471 8.3604
3.8641 8.3270
3.8811 8.2947
3.8981 8.2632
3.9151 8.2325
3.9320 8.2024
3.9490 8.1728
3.9660 8.1437
3.9830 8.1149
4.0000 8.0865


==> data/flatonaxino_mPQ=0p05_ma=2.dat <==
2.3010 13.0000
2.3180 13.0000
2.3350 13.0000
2.3520 13.0000
2.3690 13.0000
2.3860 13.0000
2.4030 13.0000
2.4200 13.0000
2.4369 13.0000
2.4539 13.0000
2.4709 13.0000
2.4879 13.0000
2.5049 13.0000
2.5219 13.0000
2.5389 12.9923
2.5559 12.9370
2.5729 12.8829
2.5899 12.8300
2.6068 12.7779
2.6238 12.7266
2.6408 12.6760
2.6578 12.6260
2.6748 12.5764
2.6918 12.5273
2.7088 12.4786
2.7258 12.4302
2.7428 12.3820
2.7598 12.3340
2.7767 12.2862
2.7937 12.2385
2.8107 12.1909
2.8277 12.1433
2.8447 12.0956
2.8617 12.0480
2.8787 12.0002
2.8957 11.9523
2.9127 11.9043
2.9296 11.8560
2.9466 11.8074
2.9636 11.7585
2.9806 11.7093
2.9976 11.6596
3.0146 11.6094
3.0316 11.5586
3.0486 11.5071
3.0656 11.4549
3.0826 11.4018
3.0995 11.3477
3.1165 11.2925
3.1335 11.2359
3.1505 11.1778
3.1675 11.1178
3.1845 11.0558
3.2015 10.9912
3.2185 10.9236
3.2355 10.8524
3.2525 10.7766
3.2694 10.6951
3.2864 10.6062
3.3034 10.5073
3.3204 10.3944
3.3374 10.2604
3.3544 10.0909
3.3714 9.8500
3.3884 9.3808
3.4054 9.2447
3.4224 9.7364
3.4393 9.9406
3.4563 10.0650
3.4733 10.1512
3.4903 10.2150
3.5073 10.2640
3.5243 10.3027
3.5413 10.3336
3.5583 10.3587
3.5753 10.3790
3.5922 10.3956
3.6092 10.4091
3.6262 10.4199
3.6432 10.4286
3.6602 10.4354
3.6772 10.4406
3.6942 10.4443
3.7112 9.7004
3.7282 9.5873
3.7452 9.5173
3.7621 9.4626
3.7791 9.4157
3.7961 9.3736
3.8131 9.3348
3.8301 9.2983
3.8471 9.2635
3.8641 9.2301
3.8811 9.1978
3.8981 9.1663
3.9151 9.1356
3.9320 9.1055
3.9490 9.0759
3.9660 9.0468
3.9830 9.0180
4.0000 8.9896


==> data/flatonaxino_mPQ=0p1_ma=1.dat <==
2.3010 12.4947
2.3180 12.4428
2.3350 12.3917
2.3520 12.3412
2.3690 12.2913
2.3860 12.2419
2.4030 12.1929
2.4200 12.1442
2.4369 12.0958
2.4539 12.0477
2.4709 11.9997
2.4879 11.9519
2.5049 11.9041
2.5219 11.8564
2.5389 11.8088
2.5559 11.7610
2.5729 11.7132
2.5899 11.6653
2.6068 11.6173
2.6238 11.5690
2.6408 11.5205
2.6578 11.4717
2.6748 11.4225
2.6918 11.3729
2.7088 11.3228
2.7258 11.2722
2.7428 11.2209
2.7598 11.1689
2.7767 11.1160
2.7937 11.0622
2.8107 11.0072
2.8277 10.9510
2.8447 10.8934
2.8617 10.8339
2.8787 10.7725
2.8957 10.7087
2.9127 10.6420
2.9296 10.5719
2.9466 10.4975
2.9636 10.4177
2.9806 10.3311
2.9976 10.2353
3.0146 10.1269
3.0316 9.9998
3.0486 9.8426
3.0656 9.6283
3.0826 9.2631
3.0995 8.5014
3.1165 9.3478
3.1335 9.5933
3.1505 9.7339
3.1675 9.8286
3.1845 9.8977
3.2015 9.9504
3.2185 9.9916
3.2355 10.0246
3.2525 10.0511
3.2694 10.0727
3.2864 10.0903
3.3034 10.1046
3.3204 10.1162
3.3374 10.1254
3.3544 10.1327
3.3714 10.1383
3.3884 10.1425
3.4054 9.4572
3.4224 9.3112
3.4393 9.2339
3.4563 9.1760
3.4733 9.1273
3.4903 9.0841
3.5073 9.0444
3.5243 9.0073
3.5413 8.9721
3.5583 8.9384
3.5753 8.9058
3.5922 8.8741
3.6092 8.8432
3.6262 8.8129
3.6432 8.7832
3.6602 8.7539
3.6772 8.7250
3.6942 8.6965
3.7112 8.6683
3.7282 8.6403
3.7452 8.6126
3.7621 8.5851
3.7791 8.5578
3.7961 8.5306
3.8131 8.5036
3.8301 8.4767
3.8471 8.4500
3.8641 8.4233
3.8811 8.3968
3.8981 8.3703
3.9151 8.3439
3.9320 8.3176
3.9490 8.2914
3.9660 8.2652
3.9830 8.2391
4.0000 8.2130


==> data/flatonaxino_mPQ=0p1_ma=2.dat <==
2.3010 13.0000
2.3180 13.0000
2.3350 13.0000
2.3520 13.0000
2.3690 13.0000
2.3860 13.0000
2.4030 13.0000
2.4200 13.0000
2.4369 12.9989
2.4539 12.9508
2.4709 12.9028
2.4879 12.8550
2.5049 12.8072
2.5219 12.7595
2.5389 12.7118
2.5559 12.6641
2.5729 12.6163
2.5899 12.5684
2.6068 12.5204
2.6238 12.4721
2.6408 12.4236
2.6578 12.3747
2.6748 12.3256
2.6918 12.2760
2.7088 12.2259
2.7258 12.1752
2.7428 12.1240
2.7598 12.0719
2.7767 12.0191
2.7937 11.9653
2.8107 11.9103
2.8277 11.8541
2.8447 11.7964
2.8617 11.7370
2.8787 11.6756
2.8957 11.6118
2.9127 11.5451
2.9296 11.4749
2.9466 11.4005
2.9636 11.3208
2.9806 11.2342
2.9976 11.1384
3.0146 11.0300
3.0316 10.9029
3.0486 10.7457
3.0656 10.5314
3.0826 10.1662
3.0995 9.4044
3.1165 10.2508
3.1335 10.4964
3.1505 10.6369
3.1675 10.7317
3.1845 10.8008
3.2015 10.8535
3.2185 10.8947
3.2355 10.9277
3.2525 10.9542
3.2694 10.9758
3.2864 10.9934
3.3034 11.0077
3.3204 11.0193
3.3374 11.0285
3.3544 11.0358
3.3714 11.0414
3.3884 11.0456
3.4054 10.3602
3.4224 10.2143
3.4393 10.1370
3.4563 10.0791
3.4733 10.0304
3.4903 9.9871
3.5073 9.9475
3.5243 9.9104
3.5413 9.8752
3.5583 9.8415
3.5753 9.8088
3.5922 9.7772
3.6092 9.7463
3.6262 9.7160
3.6432 9.6862
3.6602 9.6570
3.6772 9.6281
3.6942 9.5996
3.7112 9.5714
3.7282 9.5434
3.7452 9.5157
3.7621 9.4882
3.7791 9.4609
3.7961 9.4337
3.8131 9.4067
3.8301 9.3798
3.8471 9.3531
3.8641 9.3264
3.8811 9.2999
3.8981 9.2734
3.9151 9.2470
3.9320 9.2207
3.9490 9.1945
3.9660 9.1683
3.9830 9.1422
4.0000 9.1161


==> data/phi.dat <==
-11.9932 15.4485
-11.9589 15.4485
-11.9247 15.4485
-11.8904 15.4485
-11.8562 15.4485
-11.8219 15.4485
-11.7877 15.4485
-11.7534 15.4485
-11.7192 15.4485
-11.6849 15.4485
-11.6507 15.4485
-11.6164 15.4485
-11.5822 15.4485
-11.5479 15.4485
-11.5137 15.4485
-11.4794 15.4485
-11.4452 15.4484
-11.4109 15.4484
-11.3767 15.4484
-11.3424 15.4484
-11.3082 15.4484
-11.2740 15.4484
-11.2397 15.4484
-11.2055 15.4483
-11.1712 15.4483
-11.1370 15.4483
-11.1027 15.4483
-11.0685 15.4482
-11.0342 15.4482
-11.0000 15.4482
-10.9657 15.4482
-10.9315 15.4481
-10.8972 15.4481
-10.8630 15.4480
-10.8287 15.4480
-10.7945 15.4479
-10.7602 15.4479
-10.7260 15.4478
-10.6917 15.4478
-10.6575 15.4477
-10.6233 15.4476
-10.5890 15.4476
-10.5548 15.4475
-10.5205 15.4474
-10.4863 15.4473
-10.4520 15.4472
-10.4178 15.4471
-10.3835 15.4469
-10.3493 15.4468
-10.3150 15.4467
-10.2808 15.4465
-10.2465 15.4463
-10.2123 15.4461
-10.1780 15.4459
-10.1438 15.4457
-10.1095 15.4455
-10.0753 15.4452
-10.0410 15.4450
-10.0068 15.4447
-9.9726 15.4443
-9.9383 15.4440
-9.9041 15.4436
-9.8698 15.4432
-9.8356 15.4428
-9.8013 15.4423
-9.7671 15.4418
-9.7328 15.4412
-9.6986 15.4406
-9.6643 15.4400
-9.6301 15.4393
-9.5958 15.4385
-9.5616 15.4377
-9.5273 15.4368
-9.4931 15.4359
-9.4588 15.4348
-9.4246 15.4337
-9.3903 15.4325
-9.3561 15.4312
-9.3219 15.4298
-9.2876 15.4283
-9.2534 15.4266
-9.2191 15.4248
-9.1849 15.4229
-9.1506 15.4208
-9.1164 15.4186
-9.0821 15.4162
-9.0479 15.4136
-9.0136 15.4108
-8.9794 15.4078
-8.9451 15.4045
-8.9109 15.4010
-8.8766 15.3972
-8.8424 15.3931
-8.8081 15.3887
-8.7739 15.3839
-8.7396 15.3789
-8.7054 15.3734
-8.6712 15.3675
-8.6369 15.3611
-8.6027 15.3544
-8.5684 15.3471
-8.5342 15.3392
-8.4999 15.3308
-8.4657 15.3218
-8.4314 15.3122
-8.3972 15.3019
-8.3629 15.2909
-8.3287 15.2792
-8.2944 15.2666
-8.2602 15.2533
-8.2259 15.2390
-8.1917 15.2239
-8.1574 15.2078
-8.1232 15.1907
-8.0889 15.1726
-8.0547 15.1534
-8.0204 15.1331
-7.9862 15.1117
-7.9520 15.0891
-7.9177 15.0653
-7.8835 15.0402
-7.8492 15.0139
-7.8150 14.9862
-7.7807 14.9573
-7.7465 14.9271
-7.7122 14.8955
-7.6780 14.8625
-7.6437 14.8282
-7.6095 14.7926
-7.5752 14.7556
-7.5410 14.7173
-7.5067 14.6777
-7.4725 14.6367
-7.4382 14.5945
-7.4040 14.5510
-7.3697 14.5062
-7.3355 14.4603
-7.3013 14.4132
-7.2670 14.3649
-7.2328 14.3155
-7.1985 14.2651
-7.1643 14.2136
-7.1300 14.1612
-7.0958 14.1078
-7.0615 14.0535
-7.0273 13.9983
-6.9930 13.9423
-6.9588 13.8855
-6.9245 13.8280
-6.8903 13.7697
-6.8560 13.7108
-6.8218 13.6513
-6.7875 13.5911
-6.7533 13.5304
-6.7190 13.4692
-6.6848 13.4075
-6.6506 13.3453
-6.6163 13.2827
-6.5821 13.2196
-6.5478 13.1562
-6.5136 13.0924
-6.4793 13.0283
-6.4451 12.9639
-6.4108 12.8992
-6.3766 12.8342
-6.3423 12.7689
-6.3081 12.7035
-6.2738 12.6378
-6.2396 12.5719
-6.2053 12.5058
-6.1711 12.4395
-6.1368 12.3731
-6.1026 12.3065
-6.0683 12.2398
-6.0341 12.1729
-5.9999 12.1059
-5.9656 12.0388
-5.9314 11.9716
-5.8971 11.9044
-5.8629 11.8370
-5.8286 11.7695
-5.7944 11.7020
-5.7601 11.6344
-5.7259 11.5667
-5.6916 11.4989
-5.6574 11.4311
-5.6231 11.3633
-5.5889 11.2954
-5.5546 11.2274
-5.5204 11.1595
-5.4861 11.0914
-5.4519 11.0234
-5.4176 10.9553
-5.3834 10.8872
-5.3492 10.8190
-5.3149 10.7508
-5.2807 10.6826
-5.2464 10.6144
-5.2122 10.5462
-5.1779 10.4779
-5.1437 10.4096
-5.1094 10.3413
-5.0752 10.2730
-5.0409 10.2047
-5.0067 10.1364
-4.9724 10.0680
-4.9382 9.9997
-4.9039 9.9313
-4.8697 9.8629
-4.8354 9.7945
-4.8012 9.7261
-4.7669 9.6577
-4.7327 9.5893
-4.6984 9.5209
-4.6642 9.4525
-4.6300 9.3840
-4.5957 9.3156
-4.5615 9.2472
-4.5272 9.1787
-4.4930 9.1103
-4.4587 9.0418
-4.4245 8.9734
-4.3902 8.9049
-4.3560 8.8364
-4.3217 8.7680
-4.2875 8.6995
-4.2532 8.6310
-4.2190 8.5626
-4.1847 8.4941
-4.1505 8.4256
-4.1162 8.3572
-4.0820 8.2887
-4.0477 8.2202
-4.0135 8.1517
-3.9793 8.0832
-3.9450 8.0147
-3.9108 7.9463
-3.8765 7.8778
-3.8423 7.8093
-3.8080 7.7408
-3.7738 7.6723
-3.7395 7.6038
-3.7053 7.5353
-3.6710 7.4668
-3.6368 7.3983
-3.6025 7.3298
-3.5683 7.2613
-3.5340 7.1928
-3.4998 7.1243
-3.4655 7.0558
-3.4313 6.9873
-3.3970 6.9188
-3.3628 6.8503
-3.3286 6.7818
-3.2943 6.7133
-3.2601 6.6448
-3.2258 6.5763
-3.1916 6.5078
-3.1573 6.4393
-3.1231 6.3708
-3.0888 6.3023
-3.0546 6.2338
-3.0203 6.1652
-2.9861 6.0967
-2.9518 6.0282
-2.9176 5.9597
-2.8833 5.8911
-2.8491 5.8226
-2.8148 5.7541
-2.7806 5.6855
-2.7463 5.6170
-2.7121 5.5485
-2.6779 5.4799
-2.6436 5.4113
-2.6094 5.3428
-2.5751 5.2742
-2.5409 5.2057
-2.5066 5.1371
-2.4724 5.0685
-2.4381 4.9999
-2.4039 4.9313
-2.3696 4.8627
-2.3354 4.7941
-2.3011 4.7255
-2.2669 4.6568
-2.2326 4.5882
-2.1984 4.5195
-2.1641 4.4508
-2.1299 4.3821
-2.0956 4.3134
-2.0614 4.2447
-2.0271 4.1760
-1.9929 4.1072
-1.9587 4.0384
-1.9244 3.9696
-1.8902 3.9008
-1.8559 3.8319
-1.8217 3.7630
-1.7874 3.6941
-1.7532 3.6251
-1.7189 3.5561
-1.6847 3.4871
-1.6504 3.4180
-1.6162 3.3489
-1.5819 3.2797
-1.5477 3.2105
-1.5134 3.1412
-1.4792 3.0718
-1.4449 3.0023
-1.4107 2.9328
-1.3764 2.8632
-1.3422 2.7935
-1.3080 2.7237
-1.2737 2.6538
-1.2395 2.5838
-1.2052 2.5137
-1.1710 2.4434
-1.1367 2.3730
-1.1025 2.3024
-1.0682 2.2316
-1.0340 2.1607
-0.9997 2.0895
-0.9655 2.0182
-0.9312 1.9466
-0.8970 1.8747
-0.8627 1.8026
-0.8285 1.7301
-0.7942 1.6574
-0.7600 1.5842
-0.7257 1.5107
-0.6915 1.4368
-0.6573 1.3625
-0.6230 1.2876
-0.5888 1.2122
-0.5545 1.1363
-0.5203 1.0597
-0.4860 0.9825
-0.4518 0.9045
-0.4175 0.8257
-0.3833 0.7461
-0.3490 0.6655
-0.3148 0.5839
-0.2805 0.5012
-0.2463 0.4174
-0.2120 0.3322
-0.1778 0.2456
-0.1435 0.1575
-0.1093 0.0677
-0.0750 -0.0239
-0.0408 -0.1175
-0.0066 -0.2132
0.0277 -0.3112
0.0619 -0.4118
0.0962 -0.5151
0.1304 -0.6214
0.1647 -0.7310
0.1989 -0.8441
0.2332 -0.9611
0.2674 -1.0823
0.3017 -1.2081
0.3359 -1.3389
0.3702 -1.4751
0.4044 -1.6173
0.4387 -1.7658
0.4729 -1.9214
0.5072 -2.0847
0.5414 -2.2562
0.5757 -2.4367
0.6099 -2.6270
0.6441 -2.8280
0.6784 -3.0406
0.7126 -3.2658
0.7469 -3.5045
0.7811 -3.7582
0.8154 -4.0278
0.8496 -4.3149
0.8839 -4.6209
0.9181 -4.9474
0.9524 -5.2961
0.9866 -5.6688
1.0209 -6.0676
1.0551 -6.4945
1.0894 -6.9518
1.1236 -7.4421
1.1579 -7.9682
1.1921 -8.5330
1.2264 -9.1398
1.2606 -9.7921
1.2949 -10.4937
1.3291 -11.2490
1.3633 -12.0629
1.3976 -12.9408
1.4318 -13.8899
1.4661 -14.9205
1.5003 -16.0460
1.5346 -17.2959
1.5688 -18.7561
1.6031 -21.7656


==> data/radiation.dat <==
-11.9932 3.4562
-11.9589 3.4904
-11.9247 3.5246
-11.8904 3.5588
-11.8562 3.5930
-11.8219 3.6272
-11.7877 3.6614
-11.7534 3.6956
-11.7192 3.7298
-11.6849 3.7640
-11.6507 3.7982
-11.6164 3.8324
-11.5822 3.8666
-11.5479 3.9008
-11.5137 3.9350
-11.4794 3.9693
-11.4452 4.0035
-11.4109 4.0377
-11.3767 4.0719
-11.3424 4.1061
-11.3082 4.1403
-11.2739 4.1745
-11.2397 4.2088
-11.2055 4.2430
-11.1712 4.2772
-11.1370 4.3114
-11.1027 4.3456
-11.0685 4.3798
-11.0342 4.4140
-11.0000 4.4482
-10.9657 4.4824
-10.9315 4.5166
-10.8972 4.5508
-10.8630 4.5850
-10.8287 4.6192
-10.7945 4.6534
-10.7602 4.6876
-10.7260 4.7218
-10.6918 4.7559
-10.6575 4.7901
-10.6233 4.8243
-10.5890 4.8584
-10.5548 4.8926
-10.5205 4.9267
-10.4863 4.9608
-10.4520 4.9950
-10.4178 5.0291
-10.3835 5.0632
-10.3493 5.0973
-10.3150 5.1313
-10.2808 5.1654
-10.2465 5.1994
-10.2123 5.2335
-10.1780 5.2675
-10.1438 5.3015
-10.1095 5.3354
-10.0753 5.3694
-10.0411 5.4033
-10.0068 5.4372
-9.9726 5.4711
-9.9383 5.5049
-9.9041 5.5388
-9.8698 5.5725
-9.8356 5.6063
-9.8013 5.6400
-9.7671 5.6736
-9.7328 5.7072
-9.6986 5.7408
-9.6643 5.7742
-9.6301 5.8077
-9.5958 5.8410
-9.5616 5.8743
-9.5273 5.9075
-9.4931 5.9407
-9.4588 5.9737
-9.4246 6.0067
-9.3903 6.0395
-9.3561 6.0722
-9.3218 6.1048
-9.2876 6.1373
-9.2534 6.1696
-9.2191 6.2018
-9.1849 6.2338
-9.1506 6.2656
-9.1164 6.2973
-9.0821 6.3287
-9.0479 6.3599
-9.0136 6.3909
-8.9794 6.4216
-8.9451 6.4521
-8.9109 6.4822
-8.8766 6.5121
-8.8424 6.5416
-8.8081 6.5707
-8.7739 6.5995
-8.7396 6.6278
-8.7054 6.6557
-8.6712 6.6831
-8.6369 6.7100
-8.6027 6.7364
-8.5684 6.7622
-8.5342 6.7874
-8.4999 6.8119
-8.4657 6.8357
-8.4314 6.8589
-8.3972 6.8812
-8.3629 6.9028
-8.3287 6.9235
-8.2944 6.9433
-8.2602 6.9622
-8.2259 6.9801
-8.1917 6.9969
-8.1574 7.0127
-8.1232 7.0274
-8.0889 7.0409
-8.0547 7.0532
-8.0205 7.0643
-7.9862 7.0742
-7.9520 7.0827
-7.9177 7.0899
-7.8835 7.0957
-7.8492 7.1002
-7.8150 7.1032
-7.7807 7.1049
-7.7465 7.1051
-7.7122 7.1039
-7.6780 7.1013
-7.6437 7.0973
-7.6095 7.0918
-7.5752 7.0850
-7.5410 7.0768
-7.5067 7.0672
-7.4725 7.0563
-7.4382 7.0441
-7.4040 7.0306
-7.3697 7.0160
-7.3355 7.0001
-7.3012 6.9831
-7.2670 6.9651
-7.2328 6.9460
-7.1985 6.9259
-7.1643 6.9048
-7.1300 6.8828
-7.0958 6.8600
-7.0615 6.8364
-7.0273 6.8120
-6.9930 6.7869
-6.9588 6.7612
-6.9245 6.7348
-6.8903 6.7078
-6.8560 6.6803
-6.8218 6.6522
-6.7875 6.6237
-6.7533 6.5947
-6.7191 6.5654
-6.6848 6.5356
-6.6506 6.5055
-6.6163 6.4751
-6.5821 6.4444
-6.5478 6.4133
-6.5136 6.3821
-6.4793 6.3506
-6.4451 6.3189
-6.4108 6.2869
-6.3766 6.2548
-6.3423 6.2225
-6.3081 6.1901
-6.2738 6.1575
-6.2396 6.1248
-6.2053 6.0920
-6.1711 6.0590
-6.1368 6.0260
-6.1026 5.9928
-6.0683 5.9596
-6.0341 5.9263
-5.9999 5.8929
-5.9656 5.8594
-5.9314 5.8259
-5.8971 5.7923
-5.8629 5.7587
-5.8286 5.7250
-5.7944 5.6913
-5.7601 5.6575
-5.7259 5.6237
-5.6916 5.5899
-5.6574 5.5560
-5.6231 5.5221
-5.5889 5.4882
-5.5546 5.4542
-5.5204 5.4202
-5.4861 5.3862
-5.4519 5.3522
-5.4176 5.3182
-5.3834 5.2841
-5.3491 5.2501
-5.3149 5.2160
-5.2807 5.1819
-5.2464 5.1478
-5.2122 5.1137
-5.1779 5.0795
-5.1437 5.0454
-5.1094 5.0113
-5.0752 4.9771
-5.0409 4.9430
-5.0067 4.9088
-4.9724 4.8746
-4.9382 4.8404
-4.9039 4.8063
-4.8697 4.7721
-4.8354 4.7379
-4.8012 4.7037
-4.7669 4.6695
-4.7327 4.6353
-4.6985 4.6011
-4.6642 4.5668
-4.6300 4.5326
-4.5957 4.4984
-4.5615 4.4642
-4.5272 4.4300
-4.4930 4.3958
-4.4587 4.3615
-4.4245 4.3273
-4.3902 4.2931
-4.3560 4.2588
-4.3217 4.2246
-4.2875 4.1904
-4.2532 4.1561
-4.2190 4.1219
-4.1847 4.0877
-4.1505 4.0534
-4.1162 4.0192
-4.0820 3.9850
-4.0477 3.9507
-4.0135 3.9165
-3.9793 3.8822
-3.9450 3.8480
-3.9108 3.8137
-3.8765 3.7795
-3.8423 3.7453
-3.8080 3.7110
-3.7738 3.6768
-3.7395 3.6425
-3.7053 3.6083
-3.6710 3.5740
-3.6368 3.5398
-3.6025 3.5055
-3.5683 3.4713
-3.5340 3.4370
-3.4998 3.4028
-3.4655 3.3685
-3.4313 3.3343
-3.3971 3.3000
-3.3628 3.2658
-3.3285 3.2315
-3.2943 3.1973
-3.2601 3.1630
-3.2258 3.1288
-3.1916 3.0945
-3.1573 3.0603
-3.1231 3.0260
-3.0888 2.9918
-3.0546 2.9575
-3.0203 2.9232
-2.9861 2.8890
-2.9518 2.8547
-2.9176 2.8205
-2.8833 2.7862
-2.8491 2.7519
-2.8148 2.7177
-2.7806 2.6834
-2.7464 2.6491
-2.7121 2.6148
-2.6778 2.5806
-2.6436 2.5463
-2.6094 2.5120
-2.5751 2.4777
-2.5409 2.4434
-2.5066 2.4092
-2.4724 2.3749
-2.4381 2.3406
-2.4039 2.3063
-2.3696 2.2720
-2.3354 2.2377
-2.3011 2.2033
-2.2669 2.1690
-2.2326 2.1347
-2.1984 2.1004
-2.1641 2.0660
-2.1299 2.0317
-2.0956 1.9973
-2.0614 1.9630
-2.0271 1.9286
-1.9929 1.8942
-1.9587 1.8598
-1.9244 1.8254
-1.8902 1.7910
-1.8559 1.7566
-1.8217 1.7221
-1.7874 1.6877
-1.7532 1.6532
-1.7189 1.6187
-1.6847 1.5842
-1.6504 1.5496
-1.6162 1.5151
-1.5819 1.4805
-1.5477 1.4459
-1.5134 1.4112
-1.4792 1.3765
-1.4449 1.3418
-1.4107 1.3070
-1.3765 1.2722
-1.3422 1.2374
-1.3079 1.2025
-1.2737 1.1676
-1.2395 1.1326
-1.2052 1.0975
-1.1710 1.0624
-1.1367 1.0271
-1.1025 0.9919
-1.0682 0.9565
-1.0340 0.9210
-0.9997 0.8855
-0.9655 0.8498
-0.9312 0.8140
-0.8970 0.7781
-0.8627 0.7421
-0.8285 0.7059
-0.7942 0.6695
-0.7600 0.6330
-0.7258 0.5963
-0.6915 0.5594
-0.6573 0.5223
-0.6230 0.4849
-0.5888 0.4473
-0.5545 0.4095
-0.5203 0.3713
-0.4860 0.3328
-0.4518 0.2940
-0.4175 0.2548
-0.3833 0.2152
-0.3490 0.1752
-0.3148 0.1348
-0.2805 0.0938
-0.2463 0.0523
-0.2120 0.0103
-0.1778 -0.0324
-0.1435 -0.0757
-0.1093 -0.1197
-0.0751 -0.1645
-0.0408 -0.2101
-0.0066 -0.2565
0.0277 -0.3038
0.0619 -0.3521
0.0962 -0.4014
0.1304 -0.4517
0.1647 -0.5032
0.1989 -0.5559
0.2332 -0.6098
0.2674 -0.6649
0.3017 -0.7214
0.3359 -0.7792
0.3702 -0.8384
0.4044 -0.8989
0.4387 -0.9608
0.4729 -1.0240
0.5072 -1.0884
0.5414 -1.1541
0.5757 -1.2209
0.6099 -1.2888
0.6442 -1.3575
0.6784 -1.4270
0.7126 -1.4972
0.7469 -1.5678
0.7811 -1.6388
0.8154 -1.7100
0.8496 -1.7814
0.8839 -1.8527
0.9181 -1.9240
0.9524 -1.9952
0.9866 -2.0663
1.0209 -2.1372
1.0551 -2.2079
1.0894 -2.2785
1.1236 -2.3489
1.1579 -2.4192
1.1921 -2.4893
1.2264 -2.5593
1.2606 -2.6292
1.2949 -2.6990
1.3291 -2.7687
1.3634 -2.8383
1.3976 -2.9078
1.4318 -2.9773
1.4661 -3.0466
1.5003 -3.1159
1.5346 -3.1851
1.5688 -3.2543
1.6031 -3.3234

